Tapes as Stochastic Matrices of String Diagrams

Tape diagrams provide a graphical notation for categories equipped with two monoidal products, $\otimes$ and $\oplus$, where $\oplus$ is a biproduct. Recently, they have been generalised to handle Kleisli categories of arbitrary monoidal monads. In this work, we show that for the subdistribution monad, tapes are isomorphic to stochastic matrices of subdistributions of string diagrams. We then exploit this result to provide a complete axiomatisation of probabilistic Boolean circuits.

==> tikz-cd/comonoid_assoc.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWCBcXHBlckcgWCkgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyAoWCBcXHBlckcgWCkiXSxbMiwwLCJYIFxccGVyRyBYIl0sWzIsMSwiWCJdLFswLDEsIlggXFxwZXJHIFgiXSxbMyw0LCJcXGRpYWcgWCJdLFsxLDAsIlxcSWFzc29jX3tYLFgsWH0iLDJdLFsyLDEsImlkX1ggXFxwZXJHIFxcZGlhZyBYIiwyXSxbMywyLCJcXGRpYWcgWCIsMl0sWzQsMCwiXFxkaWFnIFggXFxwZXJHIFgiXV0=
\begin{tikzcd}
	{(X \perG X) \perG X} & {X \perG (X \perG X)} & {X \perG X} \\
	{X \perG X} && X
	\arrow["{\copier{X}}", from=2-3, to=2-1]
	\arrow["{\alpha^{-}_{X,X,X}}"', from=1-2, to=1-1]
	\arrow["{id_X \perG \copier{X}}"', from=1-3, to=1-2]
	\arrow["{\copier{X}}"', from=2-3, to=1-3]
	\arrow["{\copier{X} \perG id_X}", from=2-1, to=1-1]
\end{tikzcd}

==> tikz-cd/comonoid_comm.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgWCJdLFsxLDEsIlgiXSxbMiwxLCJkaWFnIFgiLDJdLFsyLDAsIlxcZGlhZyBYIl0sWzAsMSwiXFxzaWdtYV97WCwgWH0iXV0=
\begin{tikzcd}
	{X \perG X} && {X \perG X} \\
	& X
	\arrow["{\copier{X} }"', from=2-2, to=1-3]
	\arrow["{\copier{X}}", from=2-2, to=1-1]
	\arrow["{\sigma_{X, X}}", from=1-1, to=1-3]
\end{tikzcd}

==> tikz-cd/comonoid_unit.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHVub0cgXFxwZXJHIFgiXSxbMSwwLCJYIFxccGVyRyBYIl0sWzIsMCwiWCBcXHBlckcgXFx1bm9HIl0sWzEsMSwiWCJdLFsxLDAsIlxcY291bml0IFggXFxwZXJHIGlkX1giLDJdLFsxLDIsImlkX1ggXFxwZXJHIFxcY291bml0IFgiXSxbMywxLCJcXGRpYWcgWCIsMl0sWzIsMywiXFxyaG9fWCJdLFswLDMsIlxcbGFtYmRhX1giLDJdXQ==
\begin{tikzcd}
	{\unoG \perG X} & {X \perG X} & {X \perG \unoG} \\
	& X
	\arrow["{\discharger{X} \perG id_X}"', from=1-2, to=1-1]
	\arrow["{id_X \perG \discharger{X} }", from=1-2, to=1-3]
	\arrow["{\copier{X}}"', from=2-2, to=1-2]
	\arrow["{\rho^-_X}"', to=1-3, from=2-2]
	\arrow["{\lambda^-_X}", to=1-1, from=2-2]
\end{tikzcd}

==> tikz-cd/dl1.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBaKSJdLFsxLDAsIlhaIFxccGl1IFhaIl0sWzEsMSwiWFogXFxwaXUgWFkiXSxbMCwxLCJYKFpcXHBpdSBZKSJdLFswLDEsIlxcZGx7WH17WX17Wn0iXSxbMCwzLCJpZF9YIFxccGVyIFxcc3ltbXB7WX17Wn0iLDJdLFszLDIsIlxcZGx7WH17Wn17WX0iLDJdLFsxLDIsIlxcc3ltbXB7WFl9e1hafSJdXQ==
\begin{tikzcd}[row sep=normal]
	{X(Y\piu Z)} & {XY \piu XZ} \\
	{X(Z\piu Y)} & {XZ \piu XY}
	\arrow["{\dl{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{id_X \per \symmp{Y}{Z}}"', from=1-1, to=2-1]
	\arrow["{\dl{X}{Z}{Y}}"', from=2-1, to=2-2]
	\arrow["{\symmp{XY}{XZ}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/dl2.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCIoKFggXFxwaXUgWSlcXHBpdSBaKVciXSxbMSwwLCIoWCBcXHBpdSBZKVcgXFxwaXUgWlciXSxbMSwxLCJYVyBcXHBpdSAoWSBcXHBpdSBaKVciXSxbMCwxLCIoWCBcXHBpdSAoWSBcXHBpdSBaKSlXIl0sWzIsMCwiKFhXIFxccGl1IFlXKSBcXHBpdSBaVyJdLFsyLDEsIlhXIFxccGl1IChZVyBcXHBpdSBaVykiXSxbMCwxLCJcXGRye1ggXFxwaXUgWX17Wn17V30iXSxbMCwzLCJcXGFzc29jcHtYfXtZfXtafSBcXHBlciBcXGlkX1ciLDJdLFszLDIsIlxcZHJ7WH17WSBcXHBpdSBafXtXfSIsMl0sWzEsNCwiXFxkcntYfXtZfXtXfSBcXHBlciBpZF97Wld9Il0sWzIsNSwiaWRfe1hXfSBcXHBlciBcXGRye1l9e1p9e1d9IiwyXSxbNCw1LCJcXGFzc29jcHtYV317WVd9e1pXfSJdXQ==
\begin{tikzcd}[column sep=52pt]
	X[(Y \piu Z) \piu W] \ar[r,"\dl{X}{Y \piu Z}{W}"] \ar[d,"\id{X} \per \assocp Y Z W"'] & X(Y \piu Z) \piu XW \ar[r,"\dl{X}{Y}{Z} \piu \id{XW}"] & (XY \piu XZ) \piu XW \ar[d,"\assocp {XY}{XZ}{XW}"] \\
	X[Y\piu(Z \piu W)] \ar[r,"\dl{X}{Y}{Z \piu W}"] & XY \piu X(Z \piu W) \ar[r,"\id{XY} \piu \dl{X}{Z}{W}"] & XY \piu (XZ \piu XW)
\end{tikzcd}

==> tikz-cd/dl3.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWFkpKFogXFxwaXUgVykiXSxbMSwxLCJYKFlaIFxccGl1IFlXKSJdLFswLDEsIlgoWShaIFxccGl1IFcpKSJdLFsyLDAsIihYWSlaIFxccGl1IChYWSlXIl0sWzIsMSwiWChZWikgXFxwaXUgWChZVykiXSxbMCwyLCJcXGFzc29jdHtYfXtZfXtaIFxccGl1IFd9IiwyXSxbMiwxLCJpZF9YIFxccGVyIFxcZGx7WX17Wn17V30iLDJdLFsxLDQsIlxcZGx7WH17WVp9e1lXfSIsMl0sWzMsNCwiXFxhc3NvY3R7WH17WX17Wn0gXFxwaXUgXFxhc3NvY3R7WH17WX17V30iXSxbMCwzLCJcXGRse1hZfXtafXtXfSJdXQ==
\begin{tikzcd}[column sep=48pt]
	{(XY)(Z \piu W)} && {(XY)Z \piu (XY)W} \\
	{X(Y(Z \piu W))} & {X(YZ \piu YW)} & {X(YZ) \piu X(YW)}
	\arrow["{\assoct{X}{Y}{Z \piu W}}"', from=1-1, to=2-1]
	\arrow["{id_X \per \dl{Y}{Z}{W}}"', from=2-1, to=2-2]
	\arrow["{\dl{X}{YZ}{YW}}"', from=2-2, to=2-3]
	\arrow["{\assoct{X}{Y}{Z} \piu \assoct{X}{Y}{W}}", from=1-3, to=2-3]
	\arrow["{\dl{XY}{Z}{W}}", from=1-1, to=1-3]
\end{tikzcd}

==> tikz-cd/dl4.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHplcm8oWCBcXHBpdSBZKSJdLFsxLDAsIlxcemVybyBYIFxccGl1IFxcemVybyBZIl0sWzAsMSwiXFx6ZXJvIl0sWzEsMSwiXFx6ZXJvIFxccGl1IFxcemVybyJdLFszLDIsIlxcbHVuaXRwe1xcemVyb30iXSxbMCwyLCJcXGFubmx7WCBcXHBpdSBZfSIsMl0sWzEsMywiXFxhbm5sIFggXFxwaXUgXFxhbm5sIFkiXSxbMCwxLCJcXGRse1xcemVyb317WH17WX0iXV0=
\begin{tikzcd}
	{\zero(X \piu Y)} & {\zero X \piu \zero Y} \\
	\zero & {\zero \piu \zero}
	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
	\arrow["{\annl{X \piu Y}}"', from=1-1, to=2-1]
	\arrow["{\annl X \piu \annl Y}", from=1-2, to=2-2]
	\arrow["{\dl{\zero}{X}{Y}}", from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/dl5.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFxcemVybyBcXHBpdSBZKSJdLFsyLDAsIlhcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJYWSJdLFsyLDEsIlxcemVybyBcXHBpdSBYWSJdLFswLDEsIlxcZGx7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcYW5uciBYIFxccGl1IGlkX3tYWX0iXSxbMCwyLCJpZF9YIFxccGVyIFxcbHVuaXRwe1l9IiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{X(\zero \piu Y)} && {X\zero \piu XY} \\
	XY && {\zero \piu XY}
	\arrow["{\dl{X}{\zero}{Y}}", from=1-1, to=1-3]
	\arrow["{\annr X \piu id_{XY}}", from=1-3, to=2-3]
	\arrow["{id_X \per \lunitp{Y}}"', from=1-1, to=2-1]
	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/dl6.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHVubyhYIFxccGl1IFkpIl0sWzIsMCwiXFx1bm8gWCBcXHBpdSBcXHVubyBZICJdLFsxLDEsIlggXFxwaXUgWSJdLFswLDEsIlxcZGx7XFx1bm99e1h9e1l9Il0sWzEsMiwiXFxsdW5pdHAgWCBcXHBpdSBcXGx1bml0IFkiXSxbMCwyLCJcXGx1bml0cHtYIFxccGl1IFl9IiwyXV0=
\begin{tikzcd}[column sep=tiny]
	{\uno(X \piu Y)} && {\uno X \piu \uno Y } \\
	& {X \piu Y}
	\arrow["{\dl{\uno}{X}{Y}}", from=1-1, to=1-3]
	\arrow["{\lunitp X \piu \lunitp Y}", from=1-3, to=2-2]
	\arrow["{\lunitp{X \piu Y}}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/dl7.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBcXHplcm8pIl0sWzIsMCwiWFkgXFxwaXUgWFxcemVybyJdLFswLDEsIlhZIl0sWzIsMSwiWFkgXFxwaXUgXFx6ZXJvIl0sWzAsMSwiXFxkbHtYfXtZfXtcXHplcm99Il0sWzEsMywiIGlkX3tYWX0gXFxwaXUgXFxhbm5yIFgiXSxbMCwyLCJpZF9YIFxccGVyIFxccnVuaXRwe1l9IiwyXSxbMywyLCJcXHJ1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{X(Y\piu \zero)} && {XY \piu X\zero} \\
	XY && {XY \piu \zero}
	\arrow["{\dl{X}{Y}{\zero}}", from=1-1, to=1-3]
	\arrow["{ id_{XY} \piu \annr X}", from=1-3, to=2-3]
	\arrow["{id_X \per \runitp{Y}}"', from=1-1, to=2-1]
	\arrow["{\runitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/dl8.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBcXHplcm8pWSJdLFsyLDAsIlhZIFxccGl1IFxcemVyb1kiXSxbMCwxLCJYWSJdLFsyLDEsIlhZIFxccGl1IFxcemVybyJdLFswLDEsIlxcZHJ7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcaWR7WFl9IFxccGl1IFxcYW5ubHtZfSJdLFswLDIsIlxccnVuaXRwe1h9IFxccGVyIFxcaWQgWSIsMl0sWzMsMiwiXFxydW5pdHB7WFl9Il1d
\begin{tikzcd}
	{(X \piu \zero)Y} && {XY \piu \zero Y} \\
	XY && {XY \piu \zero}
	\arrow["{\dr{X}{\zero}{Y}}", from=1-1, to=1-3]
	\arrow["{\id{XY} \piu \annl{Y}}", from=1-3, to=2-3]
	\arrow["{\runitp{X} \per \id Y}"', from=1-1, to=2-1]
	\arrow["{\runitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/monoidal_pentagon.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZARgBoAGAXVJADcBDAGwFcYkQAKADQAIAdPhDwBbeDwCaASn6CRYjgC0ZQrKLg8A6pJABfUuky58hFOVLFqdJq3YduyueqkPVYhdIEq1m3fpAZsPAIiACZzSwYWNkQQXk9HHg5xF29FFLEtbT0DQOMiMxCI62jOONlXdST09XcPcu8NXxyjYJQwwppImxiyr3kq+Iqed2rNLMsYKABzeCJQADMAJwhhJDMQHAgkMKso9gEmNAALegB9YC5SCSulQYadEBpGegAjGEYABUMgkxBGGHmOCaICWKyQZA2W0Q6y6JQOjGOZwuo3ENyuGgeT1e7y+uVafwBQOyIOWq0QEM2SAAzJ1ivs+IcTudLqiFDpRlgoKdGli3p9vnkYossFMjkS-KCyTTIUgACy0vYxeGI5lXZJ3NzozF-bH8vG-YWi8ULUlymiUxA7WHsTmnXoJZVM4Cs0gYx46vm4loGkVi3SUHRAA
\begin{tikzcd}[column sep=tiny]
                                                                                                                           & (X \perG Y) \perG (Z \perG W) \arrow[rd, "{\alpha_{X, Y, Z \perG W}}"] &                                                                                 \\
((X \perG Y) \perG Z) \perG W \arrow[ru, "{\alpha_{X \perG Y, Z, W}}"] \arrow[d, "{\alpha_{X,Y,Z} \perG id_W}"'] &                                                                                & X \perG (Y \perG (Z \perG W))                                             \\
(X \perG (Y \perG Z)) \perG W \arrow[rr, "{\alpha_{X, Y \perG Z, W}}"']                                            &                                                                                & X \perG ((Y \perG Z) \perG W) \arrow[u, "{id_X \perG \alpha_{Y,Z,W}}"']
\end{tikzcd}

==> tikz-cd/monoidal_triangle.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVANwIYBsCuMkgAUAggAQA65EALgJYC28pAjAJQVV2NykBCIAGhAAHCHFp0IYJMgAMA2QF0AvgPTY8BMpRoMmhZh13c+rQSLETaUmQCYFKtSEy58iENs56e-IaPGS0ijMAswqikIwUADm8DLqrgSU2MIAFhgA+sDEAiy5vMrmWBgARjBYAAqWgQRYMABm1Ob1AE4Q9EjyINQQSMyqCZrulC2pEBmexkzMGb4gxWWV1dZBIC200alNQq3tnUI9SLYDzhpuIDOTXEyUxfQlUJlzC+VVASu1Ddsgux2IId1eohjiogA
\begin{tikzcd}[column sep=tiny]
    (X \perG \unoG) \perG Y \arrow[rr, "{\alpha_{X, \unoG, Y}}"] \arrow[rd, "\rho_X \perG id_Y"'] &             & X \perG (1 \perG Y) \arrow[ld, "id_X \perG \lambda_Y"] \\
                                                                                               & X \perG Y &                                                            
\end{tikzcd}

==> tikz-cd/rigax1.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWFxccGl1IFkpWiJdLFsxLDAsIlhaIFxccGl1IFlaIl0sWzEsMSwiWlggXFxwaXUgWlkiXSxbMCwxLCJaKFggXFxwaXUgWSkiXSxbMCwxLCJcXGRye1h9e1l9e1p9Il0sWzAsMywiXFxzeW1tdHtYIFxccGl1IFl9e3p9IiwyXSxbMywyLCJcXGRse1p9e1h9e1l9IiwyXSxbMSwyLCJcXHN5bW10e1h9e1p9IFxccGl1IFxcc3ltbXR7WX17Wn0iXV0=
\begin{tikzcd}[row sep=normal]
	{(X\piu Y)Z} & {XZ \piu YZ} \\
	{Z(X \piu Y)} & {ZX \piu ZY}
	\arrow["{\dr{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{\symmt{X \piu Y}{Z}}"', from=1-1, to=2-1]
	\arrow["{\dl{Z}{X}{Y}}"', from=2-1, to=2-2]
	\arrow["{\symmt{X}{Z} \piu \symmt{Y}{Z}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax10.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWFkpMCJdLFsyLDAsIlgoWVxcemVybykiXSxbMCwxLCJcXHplcm8iXSxbMiwxLCJYXFx6ZXJvIl0sWzAsMSwiXFxhc3NvY3R7WH17WX17XFx6ZXJvfSJdLFsxLDMsImlkX1ggXFxwZXIgXFxhbm5yIFkiXSxbMCwyLCJcXGFubnJ7WFl9IiwyXSxbMywyLCJcXGFubnIgWCJdXQ==
\begin{tikzcd}
	{(XY)0} && {X(Y\zero)} \\
	\zero && X\zero
	\arrow["{\assoct{X}{Y}{\zero}}", from=1-1, to=1-3]
	\arrow["{id_X \per \annr Y}", from=1-3, to=2-3]
	\arrow["{\annr{XY}}"', from=1-1, to=2-1]
	\arrow["{\annr X}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/rigax11.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFxcemVybyBcXHBpdSBZKSJdLFsyLDAsIlhcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJYWSJdLFsyLDEsIlxcemVybyBcXHBpdSBYWSJdLFswLDEsIlxcZGx7WH17XFx6ZXJvfXtZfSJdLFsxLDMsIlxcYW5uciBYIFxccGl1IGlkX3tYWX0iXSxbMCwyLCJpZF9YIFxccGVyIFxcbHVuaXRwe1l9IiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
%\begin{tikzcd}
%	{X(\zero \piu Y)} && {X\zero \piu XY} \\
%	XY && {\zero \piu XY}
%	\arrow["{\dl{X}{\zero}{Y}}", from=1-1, to=1-3]
%	\arrow["{\annr X \piu id_{XY}}", from=1-3, to=2-3]
%	\arrow["{id_X \per \lunitp{Y}}"', from=1-1, to=2-1]
%	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoXFx6ZXJvIFxccGl1IFgpWSJdLFsyLDAsIlxcemVybyBZIFxccGl1IFhZIl0sWzAsMSwiWFkiXSxbMiwxLCJcXHplcm8gXFxwaXUgWFkiXSxbMCwxLCJcXGRye1xcemVyb317WH17WX0iXSxbMSwzLCJcXGFubmwgWSBcXHBpdSBpZF97WFl9Il0sWzAsMiwiXFxsdW5pdHB7WH0gXFxwZXIgXFxpZCBZIiwyXSxbMywyLCJcXGx1bml0cHtYWX0iXV0=
\begin{tikzcd}
	{(\zero \piu X)Y} && {\zero Y \piu XY} \\
	XY && {\zero \piu XY}
	\arrow["{\dr{\zero}{X}{Y}}", from=1-1, to=1-3]
	\arrow["{\annl Y \piu id_{XY}}", from=1-3, to=2-3]
	\arrow["{\lunitp{X} \per \id Y}"', from=1-1, to=2-1]
	\arrow["{\lunitp{XY}}", from=2-3, to=2-1]
\end{tikzcd}

==> tikz-cd/rigax12.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJcXHVubyhYIFxccGl1IFkpIl0sWzIsMCwiXFx1bm8gWCBcXHBpdSBcXHVubyBZICJdLFsxLDEsIlggXFxwaXUgWSJdLFswLDEsIlxcZGx7XFx1bm99e1h9e1l9Il0sWzEsMiwiXFxsdW5pdHAgWCBcXHBpdSBcXGx1bml0IFkiXSxbMCwyLCJcXGx1bml0cHtYIFxccGl1IFl9IiwyXV0=
%\begin{tikzcd}[column sep=tiny]
%	{\uno(X \piu Y)} && {\uno X \piu \uno Y } \\
%	& {X \piu Y}
%	\arrow["{\dl{\uno}{X}{Y}}", from=1-1, to=1-3]
%	\arrow["{\lunitp X \piu \lunitp Y}", from=1-3, to=2-2]
%	\arrow["{\lunitp{X \piu Y}}"', from=1-1, to=2-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsMyxbMCwwLCIoWCBcXHBpdSBZKVxcdW5vIl0sWzIsMCwiWFxcdW5vIFxccGl1IFlcXHVubyAiXSxbMSwxLCJYIFxccGl1IFkiXSxbMCwxLCJcXGRye1h9e1l9e1xcdW5vfSJdLFsxLDIsIlxccnVuaXR0IFggXFxwaXUgXFxydW5pdHQgWSJdLFswLDIsIlxccnVuaXR0e1ggXFxwaXUgWX0iLDJdXQ==
\begin{tikzcd}[column sep=tiny]
	{(X \piu Y)\uno} && {X\uno \piu Y\uno } \\
	& {X \piu Y}
	\arrow["{\dr{X}{Y}{\uno}}", from=1-1, to=1-3]
	\arrow["{\runitt X \piu \runitt Y}", from=1-3, to=2-2]
	\arrow["{\runitt{X \piu Y}}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax2.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJYKFlcXHBpdSBaKSJdLFsxLDAsIlhaIFxccGl1IFhaIl0sWzEsMSwiWFogXFxwaXUgWFkiXSxbMCwxLCJYKFpcXHBpdSBZKSJdLFswLDEsIlxcZGx7WH17WX17Wn0iXSxbMCwzLCJpZF9YIFxccGVyIFxcc3ltbXB7WX17Wn0iLDJdLFszLDIsIlxcZGx7WH17Wn17WX0iLDJdLFsxLDIsIlxcc3ltbXB7WFl9e1hafSJdXQ==
%\begin{tikzcd}[row sep=normal]
%	{X(Y\piu Z)} & {XY \piu XZ} \\
%	{X(Z\piu Y)} & {XZ \piu XY}
%	\arrow["{\dl{X}{Y}{Z}}", from=1-1, to=1-2]
%	\arrow["{id_X \per \symmp{Y}{Z}}"', from=1-1, to=2-1]
%	\arrow["{\dl{X}{Z}{Y}}"', from=2-1, to=2-2]
%	\arrow["{\symmp{XY}{XZ}}", from=1-2, to=2-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBZKVoiXSxbMSwwLCJYWiBcXHBpdSBZWiJdLFsxLDEsIllaIFxccGl1IFhaIl0sWzAsMSwiKFkgXFxwaXUgWClaIl0sWzAsMSwiXFxkcntYfXtZfXtafSJdLFswLDMsIlxcc3ltbXB7WH17WX1cXHBlciBcXGlkIFoiLDJdLFszLDIsIlxcZHJ7WX17WH17Wn0iLDJdLFsxLDIsIlxcc3ltbXB7WFp9e1lafSJdXQ==
\begin{tikzcd}
	{(X \piu Y)Z} & {XZ \piu YZ} \\
	{(Y \piu X)Z} & {YZ \piu XZ}
	\arrow["{\dr{X}{Y}{Z}}", from=1-1, to=1-2]
	\arrow["{\symmp{X}{Y}\per \id Z}"', from=1-1, to=2-1]
	\arrow["{\dr{Y}{X}{Z}}"', from=2-1, to=2-2]
	\arrow["{\symmp{XZ}{YZ}}", from=1-2, to=2-2]
\end{tikzcd}

==> tikz-cd/rigax3.tikz <==
% https://q.uiver.app/?q=WzAsNixbMCwwLCIoKFggXFxwaXUgWSlcXHBpdSBaKVciXSxbMSwwLCIoWCBcXHBpdSBZKVcgXFxwaXUgWlciXSxbMSwxLCJYVyBcXHBpdSAoWSBcXHBpdSBaKVciXSxbMCwxLCIoWCBcXHBpdSAoWSBcXHBpdSBaKSlXIl0sWzIsMCwiKFhXIFxccGl1IFlXKSBcXHBpdSBaVyJdLFsyLDEsIlhXIFxccGl1IChZVyBcXHBpdSBaVykiXSxbMCwxLCJcXGRye1ggXFxwaXUgWX17Wn17V30iXSxbMCwzLCJcXGFzc29jcHtYfXtZfXtafSBcXHBlciBcXGlkX1ciLDJdLFszLDIsIlxcZHJ7WH17WSBcXHBpdSBafXtXfSIsMl0sWzEsNCwiXFxkcntYfXtZfXtXfSBcXHBlciBpZF97Wld9Il0sWzIsNSwiaWRfe1hXfSBcXHBlciBcXGRye1l9e1p9e1d9IiwyXSxbNCw1LCJcXGFzc29jcHtYV317WVd9e1pXfSJdXQ==
\begin{tikzcd}[column sep=52pt]
	{((X \piu Y)\piu Z)W} & {(X \piu Y)W \piu ZW} & {(XW \piu YW) \piu ZW} \\
	{(X \piu (Y \piu Z))W} & {XW \piu (Y \piu Z)W} & {XW \piu (YW \piu ZW)}
	\arrow["{\dr{X \piu Y}{Z}{W}}", from=1-1, to=1-2]
	\arrow["{\assocp{X}{Y}{Z} \per id_W}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y \piu Z}{W}}"', from=2-1, to=2-2]
	\arrow["{\dr{X}{Y}{W} \per id_{ZW}}", from=1-2, to=1-3]
	\arrow["{id_{XW} \per \dr{Y}{Z}{W}}"', from=2-2, to=2-3]
	\arrow["{\assocp{XW}{YW}{ZW}}", from=1-3, to=2-3]
\end{tikzcd}
%\begin{tikzcd}[column sep=52pt]
%	X[(Y \piu Z) \piu W] \ar[r,"\dl{X}{Y \piu Z}{W}"] \ar[d,"\id{X} \per \assocp Y Z W"'] & X(Y \piu Z) \piu XW \ar[r,"\dl{X}{Y}{Z} \piu \id{XW}"] & (XY \piu XZ) \piu XW \ar[d,"\assocp {XY}{XZ}{XW}"] \\
%	X[Y\piu(Z \piu W)] \ar[r,"\dl{X}{Y}{Z \piu W}"] & XY \piu X(Z \piu W) \ar[r,"\id{XY} \piu \dl{X}{Z}{W}"] & XY \piu (XZ \piu XW)
%\end{tikzcd}

==> tikz-cd/rigax4.tikz <==
% https://q.uiver.app/?q=WzAsNSxbMCwwLCIoWFkpKFogXFxwaXUgVykiXSxbMSwxLCJYKFlaIFxccGl1IFlXKSJdLFswLDEsIlgoWShaIFxccGl1IFcpKSJdLFsyLDAsIihYWSlaIFxccGl1IChYWSlXIl0sWzIsMSwiWChZWikgXFxwaXUgWChZVykiXSxbMCwyLCJcXGFzc29jdHtYfXtZfXtaIFxccGl1IFd9IiwyXSxbMiwxLCJpZF9YIFxccGVyIFxcZGx7WX17Wn17V30iLDJdLFsxLDQsIlxcZGx7WH17WVp9e1lXfSIsMl0sWzMsNCwiXFxhc3NvY3R7WH17WX17Wn0gXFxwaXUgXFxhc3NvY3R7WH17WX17V30iXSxbMCwzLCJcXGRse1hZfXtafXtXfSJdXQ==
%\begin{tikzcd}[column sep=48pt]
%	{(XY)(Z \piu W)} && {(XY)Z \piu (XY)W} \\
%	{X(Y(Z \piu W))} & {X(YZ \piu YW)} & {X(YZ) \piu X(YW)}
%	\arrow["{\assoct{X}{Y}{Z \piu W}}"', from=1-1, to=2-1]
%	\arrow["{id_X \per \dl{Y}{Z}{W}}"', from=2-1, to=2-2]
%	\arrow["{\dl{X}{YZ}{YW}}"', from=2-2, to=2-3]
%	\arrow["{\assoct{X}{Y}{Z} \piu \assoct{X}{Y}{W}}", from=1-3, to=2-3]
%	\arrow["{\dl{XY}{Z}{W}}", from=1-1, to=1-3]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNSxbMCwxLCIoWCBcXHBpdSBZKShaVykiXSxbMSwwLCIoWFogXFxwaXUgWVopVyJdLFswLDAsIigoWCBcXHBpdSBZKVopVyJdLFsyLDEsIlgoWlcpIFxccGl1IFkoWlcpIl0sWzIsMCwiKFhaKVcgXFxwaXUgKFlaKVciXSxbMiwwLCJcXGFzc29jdHtYXFxwaXUgWX17Wn17V30iLDJdLFsyLDEsIlxcZHJ7WH17WX17Wn0gXFxwZXIgXFxpZCBXIl0sWzEsNCwiXFxkcntYWn17WVp9e1lXfSJdLFs0LDMsIlxcYXNzb2N0e1h9e1p9e1d9IFxccGl1IFxcYXNzb2N0e1l9e1p9e1d9Il0sWzAsMywiXFxkcntYfXtZfXtaV30iLDJdXQ==
\begin{tikzcd}[column sep=56pt]
	{((X \piu Y)Z)W} & {(XZ \piu YZ)W} & {(XZ)W \piu (YZ)W} \\
	{(X \piu Y)(ZW)} && {X(ZW) \piu Y(ZW)}
	\arrow["{\assoct{X\piu Y}{Z}{W}}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y}{Z} \per \id W}", from=1-1, to=1-2]
	\arrow["{\dr{XZ}{YZ}{W}}", from=1-2, to=1-3]
	\arrow["{\assoct{X}{Z}{W} \piu \assoct{Y}{Z}{W}}", from=1-3, to=2-3]
	\arrow["{\dr{X}{Y}{ZW}}"', from=2-1, to=2-3]
\end{tikzcd}

==> tikz-cd/rigax5.tikz <==
% https://q.uiver.app/?q=WzAsMTEsWzAsMCwiKFggXFxwaXUgWSkoWiBcXHBpdSBXKSJdLFsyLDBdLFsxLDAsIlgoWiBcXHBpdSBXKSBcXHBpdSBZKFogXFxwaXUgVykiXSxbMCwxLCIoWCBcXHBpdSBZKVogXFxwaXUgKFggXFxwaXUgWSlXIl0sWzAsMiwiKFhaIFxccGl1IFlaKSBcXHBpdSAoWFcgXFxwaXUgWVcpIl0sWzAsMywiWFogXFxwaXUgKFlaIFxccGl1IChYVyBcXHBpdSBZVykpIl0sWzAsNCwiWFogXFxwaXUgKChZWiBcXHBpdSBYVykgXFxwaXUgWVcpIl0sWzEsNCwiWFogXFxwaXUgKChZWiBcXHBpdSBYVykgXFxwaXUgWVcpIl0sWzEsMSwiKFhaIFxccGl1IFhXKSBcXHBpdSAoWVogXFxwaXUgWVcpIl0sWzEsMiwiWFogXFxwaXUgKFhXIFxccGl1IChZWiBcXHBpdSBZVykpIl0sWzEsMywiWFogXFxwaXUgKChYVyBcXHBpdSBZWikgXFxwaXUgWVcpIl0sWzAsMiwiXFxkcntYfXtZfXtaIFxccGl1IFd9Il0sWzYsNywiIiwwLHsibGV2ZWwiOjIsInN0eWxlIjp7ImhlYWQiOnsibmFtZSI6Im5vbmUifX19XSxbMCwzLCJcXGRse1ggXFxwaXUgWX17Wn17V30iLDJdLFszLDQsIlxcZHJ7WH17WX17Wn0gXFxwaXUgXFxkcntYfXtZfXtXfSIsMl0sWzQsNSwiXFxhc3NvY3B7WFp9e1lafXtYVyBcXHBpdSBZV30iLDJdLFs1LDYsImlkX3tYWn0gXFxwaXUgXFxJYXNzb2Nwe1lafXtYV317WVd9IiwxXSxbMiw4LCJcXGRse1h9e1p9e1d9IFxccGl1IFxcZGx7WX17Wn17V30iXSxbOCw5LCJcXGFzc29jcHtYWn17WFd9e1laIFxccGl1IFlXfSJdLFs5LDEwLCJpZF97WFp9IFxccGl1IFxcSWFzc29jcHtYV317WVp9e1lXfSJdLFsxMCw3LCJpZF97WFp9IFxccGl1IChcXHN5bW1we1hXfXtZWn0gXFxwaXUgaWRfe1lXfSkiXV0=
\begin{tikzcd}[column sep=normal]
	{(X \piu Y)(Z \piu W)} & {X(Z \piu W) \piu Y(Z \piu W)} & {} \\
	{(X \piu Y)Z \piu (X \piu Y)W} & {(XZ \piu XW) \piu (YZ \piu YW)} \\
	{(XZ \piu YZ) \piu (XW \piu YW)} & {XZ \piu (XW \piu (YZ \piu YW))} \\
	{XZ \piu (YZ \piu (XW \piu YW))} & {XZ \piu ((XW \piu YZ) \piu YW)} \\
	{XZ \piu ((YZ \piu XW) \piu YW)} & {XZ \piu ((YZ \piu XW) \piu YW)}
	\arrow["{\dr{X}{Y}{Z \piu W}}", from=1-1, to=1-2]
	\arrow[Rightarrow, no head, from=5-1, to=5-2]
	\arrow["{\dl{X \piu Y}{Z}{W}}"', from=1-1, to=2-1]
	\arrow["{\dr{X}{Y}{Z} \piu \dr{X}{Y}{W}}"', from=2-1, to=3-1]
	\arrow["{\assocp{XZ}{YZ}{XW \piu YW}}"', from=3-1, to=4-1]
	\arrow["{id_{XZ} \piu \Iassocp{YZ}{XW}{YW}}"', from=4-1, to=5-1]
	\arrow["{\dl{X}{Z}{W} \piu \dl{Y}{Z}{W}}", from=1-2, to=2-2]
	\arrow["{\assocp{XZ}{XW}{YZ \piu YW}}", from=2-2, to=3-2]
	\arrow["{id_{XZ} \piu \Iassocp{XW}{YZ}{YW}}", from=3-2, to=4-2]
	\arrow["{id_{XZ} \piu (\symmp{XW}{YZ} \piu id_{YW})}", from=4-2, to=5-2]
\end{tikzcd}

==> tikz-cd/rigax6.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHplcm8gXFxwZXIgXFx6ZXJvIl0sWzEsMCwiXFx6ZXJvIl0sWzAsMSwiXFxhbm5sX1xcemVybyJdLFswLDEsIlxcYW5ucl9cXHplcm8iLDJdXQ==
\begin{tikzcd}
	{\zero \per \zero} & \zero
	\arrow["{\annl \zero}", shift left=2, from=1-1, to=1-2]
	\arrow["{\annr \zero}"', shift right=2, from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax7.tikz <==
% https://q.uiver.app/?q=WzAsNCxbMCwwLCJcXHplcm8oWCBcXHBpdSBZKSJdLFsxLDAsIlxcemVybyBYIFxccGl1IFxcemVybyBZIl0sWzAsMSwiXFx6ZXJvIl0sWzEsMSwiXFx6ZXJvIFxccGl1IFxcemVybyJdLFszLDIsIlxcbHVuaXRwe1xcemVyb30iXSxbMCwyLCJcXGFubmx7WCBcXHBpdSBZfSIsMl0sWzEsMywiXFxhbm5sIFggXFxwaXUgXFxhbm5sIFkiXSxbMCwxLCJcXGRse1xcemVyb317WH17WX0iXV0=
%\begin{tikzcd}
%	{\zero(X \piu Y)} & {\zero X \piu \zero Y} \\
%	\zero & {\zero \piu \zero}
%	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
%	\arrow["{\annl{X \piu Y}}"', from=1-1, to=2-1]
%	\arrow["{\annl X \piu \annl Y}", from=1-2, to=2-2]
%	\arrow["{\dl{\zero}{X}{Y}}", from=1-1, to=1-2]
%\end{tikzcd}
% https://q.uiver.app/?q=WzAsNCxbMCwwLCIoWCBcXHBpdSBZKVxcemVybyJdLFsxLDAsIlhcXHplcm8gXFxwaXUgWVxcemVybyJdLFswLDEsIlxcemVybyJdLFsxLDEsIlxcemVybyBcXHBpdSBcXHplcm8iXSxbMywyLCJcXGx1bml0cHtcXHplcm99Il0sWzAsMiwiXFxhbm5ye1ggXFxwaXUgWX0iLDJdLFsxLDMsIlxcYW5uciBYIFxccGl1IFxcYW5uciBZIl0sWzAsMSwiXFxkcntYfXtZfXtcXHplcm99Il1d
\begin{tikzcd}
	{(X \piu Y)\zero} & {X\zero \piu Y\zero} \\
	\zero & {\zero \piu \zero}
	\arrow["{\lunitp{\zero}}", from=2-2, to=2-1]
	\arrow["{\annr{X \piu Y}}"', from=1-1, to=2-1]
	\arrow["{\annr X \piu \annr Y}", from=1-2, to=2-2]
	\arrow["{\dr{X}{Y}{\zero}}", from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax8.tikz <==
% https://q.uiver.app/?q=WzAsMixbMCwwLCJcXHplcm8gXFxwZXIgXFx6ZXJvIl0sWzEsMCwiXFx6ZXJvIl0sWzAsMSwiXFxhbm5sX1xcemVybyJdLFswLDEsIlxcYW5ucl9cXHplcm8iLDJdXQ==
\begin{tikzcd}
	{\zero \per \uno} & \zero
	\arrow["{\annl \uno}", shift left=2, from=1-1, to=1-2]
	\arrow["{\runitt \zero}"', shift right=2, from=1-1, to=1-2]
\end{tikzcd}

==> tikz-cd/rigax9.tikz <==
% https://q.uiver.app/?q=WzAsMyxbMCwwLCJYIFxccGVyIFxcemVybyJdLFsxLDEsIlxcemVybyJdLFsyLDAsIlxcemVybyBcXHBlciBYIl0sWzIsMSwiXFxhbm5sIFgiXSxbMCwyLCJcXHN5bW10e1h9e1xcemVyb30iXSxbMCwxLCJcXGFubnIgWCIsMl1d
\begin{tikzcd}[column sep=15pt]
	{X \per \zero} && {\zero \per X} \\
	& \zero
	\arrow["{\annl X}", from=1-3, to=2-2]
	\arrow["{\symmt{X}{\zero}}", from=1-1, to=1-3]
	\arrow["{\annr X}"', from=1-1, to=2-2]
\end{tikzcd}

==> tikz-cd/symmax1.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZABgBpiBdUkANwEMAbAVxiRAA0ACAHW4jwC28TgE0QAX1LpMufIRQBGclVqMWbETz6Dh7CVJAZseAkSUKV9Zq0Qct-LELiiJKmFADm8IqABmAJwgBJDIQHAgkJVVrNl5sDwE6AH1gdlIRcRBqBjoAIxgGAAUZE3kQBhhfHH0-QODEUPCkACZqK3VEMCYGBmy8guLjOTYKqqyQAAsYOig2SDBWbKwFtigIJlyK8Zw6LAY5gkWQOAmsMYbJWqDI6ibEVuiOkDisBOTgEVJ2TL78opLhrZRtVxBRxEA
\begin{tikzcd}[row sep=normal]
X \perG Y \arrow[r, "{\sigma_{X,Y}^{\perG}}"] \arrow[rd, Rightarrow, no head, shift right] & Y \perG X \arrow[d, "{\sigma_{Y,X}^{\perG}}"] \\
                                                                        & X \perG Y                            
\end{tikzcd}

==> tikz-cd/symmax2.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZABgBpiBdUkANwEMAbAVxiRAA0ACAHW4jwC28HtyaQQAX1LpMufIRQBGclVqMWbXmIgj+WIXE7tJ0kBmx4CRMotX1mrRBxMyL8ostvV7Gp8YmqMFAA5vBEoABmAE4QAkhkIDgQSMpqDprc2MECdAD6wOykihIg1Ax0AEYwDAAKspYKIAwwETguINGx8dRJSABM3uqOILxRABYQucZlldV1blZOUVjBY21SkTFxiKm9iADMg+lOvOUCFVB5002ztfXuTs2t7Z3bA4nJB0e+YEwMDDMqncFo0nm0ylgwMMoBAmBVmqUQGMYHQoGxIFDETg6FgGOiCKwAhIgA
\begin{tikzcd}[row sep=normal]
X \perG \unoG \arrow[r, "{\sigma_{X,\unoG}^{\perG}}"] \arrow[d, "\rho_X"'] & \unoG \perG X \arrow[d, "\lambda_X"] \\
X \arrow[r, Rightarrow, no head]                                & X                                    
\end{tikzcd}

==> tikz-cd/symmax3.tikz <==
% https://tikzcd.yichuanshen.de/#N4Igdg9gJgpgziAXAbVABwnAlgFyxMJZARgBoAGAXVJADcBDAGwFcYkQANAAgB0eI8AW3hcAFAE1e-ISIBaAShABfUuky58hFACYK1Ok1btufAVmFwxsqWYtdxilWux4CRcqWL6GLNohCiJtLmIg42MpayyqogGC6aRADMnt6GfgFBtnLy4SGW4tHOGm4oZNqpvuzWphFimbUOhbHqrlrIuuU0Pkb+otXBdhw5NXn2yvowUADm8ESgAGYAThCCSB4gOBBIZAaV-vQgNIz0AEYwjAAKLQn+jDDzOE1LK9s0m0jJuz0gJ4cgx2dLtcSv97o8nCBnqtELoNltEOsAecrvEQXcHn9uul5k9ltDYe9EAAWLppdhsI6nZHArQgRZYKYAC3BMShSBJcKQAFZSXsQFA-kigajafSmSyFnjuW94Z8sewAMaCqnC4qihnM8ZKIA
\begin{tikzcd}
                                                                                                  & X \perG (Y \perG Z) \arrow[r, "{id_X \perG \sigma_{Y,Z}^{\perG}}"] & X \perG (Z \perG Y) \arrow[rd, "{\alpha^-_{X, Z, Y}}"]       &                         \\
(X \perG Y) \perG Z \arrow[ru, "{\alpha_{X, Y, Z}}"] \arrow[rd, "{\sigma_{X \perG Y, Z}^{\perG}}"'] &                                                                  &                                                                     & (X \perG Z) \perG Y \\
                                                                                                  & Z \perG (X \perG Y) \arrow[r, "{\alpha^-_{Z, X, Y}}"']    & (Z \perG X) \perG Y \arrow[ru, "{\sigma_{Z, X}^{\perG} \perG id_Y}"'] &                        
\end{tikzcd}

==> tikz/addition/terminates/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (2.5, 3.375) {};
		\node [style=none] (77) at (2.5, 4) {};
		\node [style=none] (80) at (2.25, 2) {};
		\node [style=none] (82) at (-2.5, 3.375) {};
		\node [style=none] (85) at (2.5, 0.375) {};
		\node [style=none] (86) at (2.25, 1) {};
		\node [style=none] (89) at (2.5, -1) {};
		\node [style=none] (90) at (-2.5, 0.375) {};
		\node [style=label] (91) at (-6, 0.375) {$A$};
		\node [style=none] (95) at (0.5, 2.5) {};
		\node [style=none] (96) at (0.5, 0.5) {};
		\node [style=none] (99) at (-2.5, 4) {};
		\node [style=none] (100) at (-2.25, 2) {};
		\node [style=none] (102) at (-2.25, 1) {};
		\node [style=none] (103) at (-2.5, -1) {};
		\node [style=none] (106) at (-0.5, 2.5) {};
		\node [style=none] (107) at (-0.5, 0.5) {};
		\node [style=none] (109) at (1, 1.875) {};
		\node [style=none] (110) at (-1, 1.875) {};
		\node [style=bboxOp, scale=0.6] (112) at (4, 0.375) {$0$};
		\node [style=none] (113) at (-5.5, 1) {};
		\node [style=none] (114) at (-5.5, -1) {};
		\node [style=none] (115) at (-3, 4) {};
		\node [style=none] (116) at (-3, 2) {};
		\node [style=none] (117) at (6, 1) {};
		\node [style=none] (118) at (6, -1) {};
		\node [style=none] (119) at (3.5, 4) {};
		\node [style=none] (120) at (3.5, 2) {};
		\node [style=none] (121) at (3.5, 3.375) {};
		\node [style=none] (122) at (-3, 3.375) {};
		\node [style=none] (123) at (-5.5, 0.375) {};
		\node [style=none] (124) at (-3, 7) {};
		\node [style=none] (125) at (-3, 5) {};
		\node [style=none] (126) at (-3, 5.625) {};
		\node [style=none] (127) at (3.5, 7) {};
		\node [style=none] (128) at (3.5, 5) {};
		\node [style=none] (129) at (3.5, 5.625) {};
		\node [style=none] (130) at (2.5, 2.6) {};
		\node [style=none] (131) at (-2.5, 2.6) {};
		\node [style=none] (132) at (2.5, -0.4) {};
		\node [style=none] (133) at (-2.5, -0.4) {};
		\node [style=none] (134) at (1, 1.1) {};
		\node [style=none] (135) at (-1, 1.1) {};
		\node [style=black] (137) at (5, -0.4) {};
		\node [style=none] (138) at (3.5, 2.6) {};
		\node [style=none] (139) at (-3, 2.6) {};
		\node [style=none] (140) at (-5.5, -0.4) {};
		\node [style=none] (141) at (-3, 6.35) {};
		\node [style=none] (142) at (3.5, 6.35) {};
		\node [style=label] (143) at (-6, -0.375) {$A$};
		\node [style=bbox, scale=0.6] (145) at (3, 2.525) {$s$};
		\node [style=bboxOp, scale=0.6] (146) at (3, 3.475) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend left=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend right=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend right=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend left] (96.center)
			 to (107.center)
			 to [bend left] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend right=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend left] (106.center)
			 to (95.center)
			 to [bend left] (77.center)
			 to (119.center)
			 to [bend right=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend right=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend right=45] (110.center) to (82.center);
		\draw [bend left=45] (110.center) to (90.center);
		\draw [bend left=45] (85.center) to (109.center);
		\draw [bend left=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend left=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend left=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
		\draw [bend right=45] (135.center) to (131.center);
		\draw [bend left=45] (135.center) to (133.center);
		\draw [bend left=45] (132.center) to (134.center);
		\draw [bend left=45] (134.center) to (130.center);
		\draw (132.center) to (137);
		\draw (134.center) to (135.center);
		\draw (131.center) to (139.center);
		\draw (133.center) to (140.center);
		\draw [bend left=90, looseness=1.75] (142.center) to (138.center);
		\draw [bend left=90, looseness=1.75] (139.center) to (141.center);
		\draw (142.center) to (141.center);
		\draw (71.center) to (121.center);
		\draw (138.center) to (130.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/addition/terminates/rhs.tikz <==
% \begin{tikzpicture}[scale=0.8]
% 	\begin{pgfonlayer}{nodelayer}
% 		\node [style=black] (90) at (0.25, 0.375) {};
% 		\node [style=label] (91) at (-2, 0.375) {$A$};
% 		\node [style=none] (102) at (1.5, 1) {};
% 		\node [style=none] (103) at (1.5, -1) {};
% 		\node [style=none] (113) at (-1.5, 1) {};
% 		\node [style=none] (114) at (-1.5, -1) {};
% 		\node [style=none] (123) at (-1.5, 0.375) {};
% 		\node [style=black] (133) at (0.25, -0.4) {};
% 		\node [style=none] (140) at (-1.5, -0.4) {};
% 		\node [style=label] (143) at (-2, -0.375) {$A$};
% 	\end{pgfonlayer}
% 	\begin{pgfonlayer}{edgelayer}
% 		\draw[tape] (102.center)
% 			 to (103.center)
% 			 to (114.center)
% 			 to (113.center)
% 			 to cycle;
% 		\draw (90) to (123.center);
% 		\draw (133) to (140.center);
% 	\end{pgfonlayer}
% \end{tikzpicture}
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=black] (81) at (0.25, 0.35) {};
		\node [style=black] (82) at (0.25, -0.35) {};
		\node [style=none] (83) at (-1.75, 0.35) {};
		\node [style=none] (84) at (-1.75, -0.35) {};
		\node [style=label] (85) at (-2.25, 0.35) {$A$};
		\node [style=label] (86) at (-2.25, -0.35) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (81);
		\draw (82) to (84.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA1_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1.5, -0.625) {$X$};
		\node [style=label] (110) at (-1.5, 0.625) {$X$};
		\node [style=none] (117) at (-1, -0.625) {};
		\node [style=none] (118) at (-1, 0.625) {};
		\node [style=label] (120) at (2.5, -0.625) {$X$};
		\node [style=label] (124) at (2.5, 0.625) {$X$};
		\node [style=none] (125) at (2, -0.625) {};
		\node [style=none] (126) at (2, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA1_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1.5, -0.625) {$X$};
		\node [style=black] (107) at (0, 0) {};
		\node [style=none] (108) at (-0.75, -0.625) {};
		\node [style=none] (109) at (-0.75, 0.625) {};
		\node [style=label] (110) at (-1.5, 0.625) {$X$};
		\node [style=none] (117) at (-1, -0.625) {};
		\node [style=none] (118) at (-1, 0.625) {};
		\node [style=label] (120) at (2.5, -0.625) {$X$};
		\node [style=black] (121) at (1, 0) {};
		\node [style=none] (122) at (1.75, -0.625) {};
		\node [style=none] (123) at (1.75, 0.625) {};
		\node [style=label] (124) at (2.5, 0.625) {$X$};
		\node [style=none] (125) at (2, -0.625) {};
		\node [style=none] (126) at (2, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (108.center) to (117.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA2_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (113) at (0.75, 0.75) {};
		\node [style=none] (114) at (-0.75, 0.75) {};
		\node [style=none] (115) at (-0.75, -0.75) {};
		\node [style=none] (116) at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [dotted] (114.center)
			 to (113.center)
			 to (116.center)
			 to (115.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA2_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (107) at (0.75, 0) {};
		\node [style=black] (119) at (-0.75, 0) {};
		\node [style=label] (120) at (0, 0.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (119) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA3_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=black] (107) at (0.75, 0) {};
		\node [style=none] (108) at (0, -0.625) {};
		\node [style=none] (109) at (0, 0.625) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=black] (121) at (-0.75, 0) {};
		\node [style=none] (122) at (0, -0.625) {};
		\node [style=none] (123) at (0, 0.625) {};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=none] (125) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (123.center) to (109.center);
		\draw (108.center) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA3_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=none] (125) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA4_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=black] (107) at (0.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=black] (121) at (-0.5, 0) {};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=none] (125) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (121);
		\draw (124.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/adjbiprod/AA4_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=none] (125) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/assg/center.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-2.5, 0) {};
		\node [style=black] (7) at (-1.75, 0) {};
		\node [style=label] (8) at (-3, 0) {$A$};
		\node [style=none] (17) at (-2.5, -1.025) {};
		\node [style=black] (18) at (-1.75, -1.025) {};
		\node [style=label] (19) at (-3, -1.025) {$A$};
		\node [style=none] (20) at (-0.925, -0.45) {};
		\node [style=none] (21) at (-0.925, -1.5) {};
		\node [style=none] (26) at (-2.5, 1) {};
		\node [style=black] (27) at (-1.75, 1) {};
		\node [style=label] (28) at (-3, 1) {$A$};
		\node [style=none] (35) at (0.75, -1.5) {};
		\node [style=black] (36) at (-0.425, -0.45) {};
		\node [style=none] (37) at (0.4, -0.9) {};
		\node [style=none] (38) at (0.4, 0.05) {};
		\node [style=none] (40) at (0.75, 0.05) {};
		\node [style=label] (41) at (1.25, 0.05) {$A$};
		\node [style=label] (42) at (1.25, -1.475) {$A$};
		\node [style=none] (43) at (-2.5, 1.65) {};
		\node [style=none] (44) at (0.75, 1.65) {};
		\node [style=none] (45) at (0.75, -1.9) {};
		\node [style=none] (46) at (-2.5, -1.9) {};
		\node [style=none] (47) at (0.75, -0.9) {};
		\node [style=label] (48) at (1.25, -0.875) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (45.center)
			 to (44.center)
			 to (43.center)
			 to (46.center)
			 to cycle;
		\draw (6.center) to (7);
		\draw (17.center) to (18);
		\draw [bend left] (18) to (20.center);
		\draw [bend right] (18) to (21.center);
		\draw (26.center) to (27);
		\draw [bend right] (36) to (37.center);
		\draw [bend left] (36) to (38.center);
		\draw (40.center) to (38.center);
		\draw (20.center) to (36);
		\draw (21.center) to (35.center);
		\draw (37.center) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/assg/left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-2.5, 0.175) {};
		\node [style=black] (7) at (-1.75, 0.175) {};
		\node [style=label] (8) at (-3, 0.175) {$A$};
		\node [style=none] (10) at (-0.75, 0.75) {};
		\node [style=none] (11) at (-0.75, -0.525) {};
		\node [style=black] (13) at (-0.5, 0.75) {};
		\node [style=label] (15) at (2.75, -0.875) {$A$};
		\node [style=none] (17) at (-2.5, -0.55) {};
		\node [style=black] (18) at (-1.75, -0.55) {};
		\node [style=label] (19) at (-3, -0.55) {$A$};
		\node [style=none] (20) at (-0.75, 0.3) {};
		\node [style=none] (21) at (-0.75, -1.2) {};
		\node [style=none] (26) at (-2.5, 1.25) {};
		\node [style=black] (27) at (-0.5, 1.25) {};
		\node [style=label] (28) at (-3, 1.25) {$A$};
		\node [style=black] (30) at (0.25, -1.2) {};
		\node [style=none] (32) at (0.85, -0.875) {};
		\node [style=none] (33) at (0.85, -1.525) {};
		\node [style=none] (34) at (2.25, -0.875) {};
		\node [style=none] (35) at (2.25, -1.525) {};
		\node [style=black] (36) at (0.25, 0.3) {};
		\node [style=none] (37) at (0.85, -0.025) {};
		\node [style=none] (38) at (0.85, 0.7) {};
		\node [style=none] (40) at (2.25, 0.7) {};
		\node [style=label] (41) at (2.75, 0.7) {$A$};
		\node [style=label] (42) at (2.75, -1.525) {$A$};
		\node [style=none] (43) at (-2.5, 1.65) {};
		\node [style=none] (44) at (2.25, 1.65) {};
		\node [style=none] (45) at (2.25, -1.9) {};
		\node [style=none] (46) at (-2.5, -1.9) {};
		\node [style=black] (47) at (1.5, -0.525) {};
		\node [style=black] (48) at (1.5, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (45.center)
			 to (44.center)
			 to (43.center)
			 to (46.center)
			 to cycle;
		\draw (6.center) to (7);
		\draw [bend left] (7) to (10.center);
		\draw [bend right] (7) to (11.center);
		\draw (10.center) to (13);
		\draw (17.center) to (18);
		\draw [bend left] (18) to (20.center);
		\draw [bend right] (18) to (21.center);
		\draw (26.center) to (27);
		\draw [bend left] (30) to (32.center);
		\draw [bend right] (30) to (33.center);
		\draw (32.center) to (34.center);
		\draw (35.center) to (33.center);
		\draw (21.center) to (30);
		\draw [bend right] (36) to (37.center);
		\draw [bend left] (36) to (38.center);
		\draw (40.center) to (38.center);
		\draw (20.center) to (36);
		\draw (11.center) to (47);
		\draw (37.center) to (48);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/assg/right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-2.5, 0.925) {};
		\node [style=black] (7) at (-1.75, 0.925) {};
		\node [style=label] (8) at (-3, 0.925) {$A$};
		\node [style=none] (10) at (-1.25, 1.25) {};
		\node [style=none] (11) at (-1.25, 0.6) {};
		\node [style=black] (13) at (1.25, 1.25) {};
		\node [style=label] (15) at (2.5, -0.45) {$A$};
		\node [style=none] (17) at (-2.5, -0.85) {};
		\node [style=black] (18) at (-1.75, -0.85) {};
		\node [style=label] (19) at (-3, -0.85) {$A$};
		\node [style=none] (20) at (-1.25, -0.55) {};
		\node [style=none] (21) at (-1.25, -1.125) {};
		\node [style=none] (26) at (-2.5, 0) {};
		\node [style=black] (27) at (-0.75, 0) {};
		\node [style=label] (28) at (-3, 0) {$A$};
		\node [style=black] (30) at (0, -1.125) {};
		\node [style=none] (32) at (0.75, -0.625) {};
		\node [style=none] (33) at (0.75, -1.525) {};
		\node [style=none] (34) at (2, -0.625) {};
		\node [style=none] (35) at (2, -1.525) {};
		\node [style=black] (36) at (0, -0.55) {};
		\node [style=none] (37) at (0.75, -0.125) {};
		\node [style=none] (38) at (0.75, -1.025) {};
		\node [style=none] (40) at (2, -1.025) {};
		\node [style=label] (41) at (2.5, -1.075) {$A$};
		\node [style=label] (42) at (2.5, -1.7) {$A$};
		\node [style=none] (43) at (-2.5, 1.65) {};
		\node [style=none] (44) at (2, 1.65) {};
		\node [style=none] (45) at (2, -1.9) {};
		\node [style=none] (46) at (-2.5, -1.9) {};
		\node [style=black] (47) at (-0.75, 0.6) {};
		\node [style=black] (48) at (1.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (45.center)
			 to (44.center)
			 to (43.center)
			 to (46.center)
			 to cycle;
		\draw (6.center) to (7);
		\draw [bend left] (7) to (10.center);
		\draw [bend right] (7) to (11.center);
		\draw (10.center) to (13);
		\draw (17.center) to (18);
		\draw [bend left] (18) to (20.center);
		\draw [bend right] (18) to (21.center);
		\draw (26.center) to (27);
		\draw [bend left] (30) to (32.center);
		\draw [bend right] (30) to (33.center);
		\draw (32.center) to (34.center);
		\draw (35.center) to (33.center);
		\draw (21.center) to (30);
		\draw [bend left] (36) to (37.center);
		\draw [bend right] (36) to (38.center);
		\draw (40.center) to (38.center);
		\draw (20.center) to (36);
		\draw (11.center) to (47);
		\draw (37.center) to (48);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax2_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (-1, 1) {};
		\node [style=black] (2) at (-1, -1) {};
		\node [style=label] (4) at (1, 1) {$A$};
		\node [style=label] (5) at (1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax3_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 1) {};
		\node [style=black] (2) at (1, -1) {};
		\node [style=label] (4) at (-1, 1) {$A$};
		\node [style=label] (5) at (-1, -1) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/bialgax4_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (1) at (1, 0) {};
		\node [style=black] (4) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/examples/copierApB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (76) at (-2.25, 2.625) {$A$};
		\node [style=none] (77) at (-1.75, 1.875) {};
		\node [style=none] (78) at (-1.75, 3.375) {};
		\node [style=black] (80) at (-0.5, 2.625) {};
		\node [style=none] (82) at (0.225, 3.025) {};
		\node [style=none] (83) at (0.225, 2.225) {};
		\node [style=none] (84) at (-1.75, 2.625) {};
		\node [style=none] (87) at (0.75, 1.875) {};
		\node [style=none] (88) at (0.75, 3.375) {};
		\node [style=label] (146) at (1.25, 3.025) {$A$};
		\node [style=label] (147) at (1.25, 2.225) {$A$};
		\node [style=none] (164) at (0.75, 1.175) {};
		\node [style=none] (165) at (0.75, 0.575) {};
		\node [style=none] (168) at (-0.825, 1.175) {};
		\node [style=none] (169) at (-0.825, 0.575) {};
		\node [style=none] (181) at (0.75, 1.625) {};
		\node [style=none] (182) at (0, 1.625) {};
		\node [style=none] (183) at (0, 0.125) {};
		\node [style=none] (184) at (0.75, 0.125) {};
		\node [style=none] (189) at (0.75, 3.025) {};
		\node [style=none] (190) at (0.75, 2.225) {};
		\node [style=label] (191) at (-2.25, -2.625) {$B$};
		\node [style=none] (192) at (-1.75, -1.875) {};
		\node [style=none] (193) at (-1.75, -3.375) {};
		\node [style=none] (198) at (0.75, -1.875) {};
		\node [style=none] (199) at (0.75, -3.375) {};
		\node [style=label] (200) at (1.25, -3.025) {$B$};
		\node [style=label] (201) at (1.25, -2.225) {$B$};
		\node [style=none] (202) at (0.75, -1.175) {};
		\node [style=none] (203) at (0.75, -0.575) {};
		\node [style=none] (206) at (-0.825, -1.175) {};
		\node [style=none] (207) at (-0.825, -0.575) {};
		\node [style=none] (208) at (0.75, -1.625) {};
		\node [style=none] (209) at (0, -1.625) {};
		\node [style=none] (210) at (0, -0.125) {};
		\node [style=none] (211) at (0.75, -0.125) {};
		\node [style=black] (212) at (-0.5, -2.625) {};
		\node [style=none] (213) at (0.225, -2.225) {};
		\node [style=none] (214) at (0.225, -3.025) {};
		\node [style=none] (215) at (-1.75, -2.625) {};
		\node [style=none] (216) at (0.75, -2.225) {};
		\node [style=none] (217) at (0.75, -3.025) {};
		\node [style=label] (218) at (1.25, 1.275) {$A$};
		\node [style=label] (219) at (1.25, 0.475) {$B$};
		\node [style=label] (220) at (1.25, -0.475) {$B$};
		\node [style=label] (221) at (1.25, -1.275) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (88.center)
			 to (87.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw [style=tape] (184.center)
			 to (181.center)
			 to (182.center)
			 to [bend right=90, looseness=2.00] (183.center)
			 to cycle;
		\draw (84.center) to (80);
		\draw [bend left] (80) to (82.center);
		\draw [bend right=330] (83.center) to (80);
		\draw (168.center) to (164.center);
		\draw (165.center) to (169.center);
		\draw (82.center) to (189.center);
		\draw (190.center) to (83.center);
		\draw [style=tape] (199.center)
			 to (198.center)
			 to (192.center)
			 to (193.center)
			 to cycle;
		\draw [style=tape] (211.center)
			 to (208.center)
			 to (209.center)
			 to [bend left=90, looseness=2.00] (210.center)
			 to cycle;
		\draw (206.center) to (202.center);
		\draw (203.center) to (207.center);
		\draw (215.center) to (212);
		\draw [bend left] (212) to (213.center);
		\draw [bend right=330] (214.center) to (212);
		\draw (213.center) to (216.center);
		\draw (217.center) to (214.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/examples/dischargerApB.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (224) at (3.5, 0.75) {};
		\node [style=none] (225) at (3.5, -0.75) {};
		\node [style=none] (231) at (2.5, -0.75) {};
		\node [style=none] (232) at (2.5, 0.75) {};
		\node [style=label] (233) at (-1, 1.25) {$A$};
		\node [style=none] (234) at (-0.5, 2) {};
		\node [style=none] (235) at (-0.5, 0.5) {};
		\node [style=none] (236) at (0.75, 0.5) {};
		\node [style=none] (237) at (0.75, 2) {};
		\node [style=label] (238) at (-1, -1.25) {$B$};
		\node [style=none] (239) at (-0.5, -0.5) {};
		\node [style=none] (240) at (-0.5, -2) {};
		\node [style=none] (241) at (0.75, -2) {};
		\node [style=none] (242) at (0.75, -0.5) {};
		\node [style=black] (243) at (0.75, 1.25) {};
		\node [style=none] (244) at (-0.5, 1.25) {};
		\node [style=black] (245) at (0.75, -1.25) {};
		\node [style=none] (246) at (-0.5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (237.center)
			 to [bend left] (232.center)
			 to (224.center)
			 to (225.center)
			 to (231.center)
			 to [bend left] (241.center)
			 to (240.center)
			 to (239.center)
			 to (242.center)
			 to [bend right=90, looseness=2.00] (236.center)
			 to (235.center)
			 to (234.center)
			 to cycle;
		\draw (244.center) to (243);
		\draw (246.center) to (245);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/inj/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (123) at (1.75, 0) {};
		\node [style=label] (124) at (2.25, 0) {$Y$};
		\node [style=black] (125) at (1, 0) {};
		\node [style=label] (126) at (-1.25, 0.375) {$X$};
		\node [style=label] (127) at (-1.25, -0.375) {$X$};
		\node [style=none] (128) at (-0.75, 0.375) {};
		\node [style=none] (129) at (-0.75, -0.375) {};
		\node [style=none] (130) at (0.5, 0.375) {};
		\node [style=none] (131) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (132) at (0, 0.375) {$f$};
		\node [style=bbox, scale=0.8] (133) at (0, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (123.center) to (125);
		\draw [bend right] (125) to (130.center);
		\draw [bend left] (125) to (131.center);
		\draw (131.center) to (133);
		\draw (133) to (129.center);
		\draw (128.center) to (132);
		\draw (132) to (130.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/inj/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0.75, 0) {$f$};
		\node [style=label] (110) at (2, 0) {$Y$};
		\node [style=none] (117) at (1.5, 0) {};
		\node [style=label] (120) at (-1.25, -0.375) {$X$};
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (-0.5, -0.375) {};
		\node [style=none] (123) at (-0.5, 0.375) {};
		\node [style=label] (124) at (-1.25, 0.375) {$X$};
		\node [style=none] (125) at (-0.75, -0.375) {};
		\node [style=none] (126) at (-0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sur/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (2.25, 0.75) {};
		\node [style=none] (115) at (2.25, -0.75) {};
		\node [style=none] (117) at (2.25, 0) {};
		\node [style=label] (118) at (2.75, 0) {$Y$};
		\node [style=black] (119) at (0.6, 0) {};
		\node [style=label] (121) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (119);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sur/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (2.25, 0.75) {};
		\node [style=none] (115) at (2.25, -0.75) {};
		\node [style=none] (117) at (2.25, 0) {};
		\node [style=label] (118) at (2.75, 0) {$Y$};
		\node [style=black] (119) at (0.1, 0) {};
		\node [style=bbox, scale=0.9] (120) at (1.25, 0) {$f$};
		\node [style=label] (121) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (120) to (119);
		\draw (120) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sv/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (81) at (-0.75, 0) {};
		\node [style=label] (104) at (-1.25, 0) {$X$};
		\node [style=black] (112) at (0, 0) {};
		\node [style=label] (115) at (2.25, 0.375) {$Y$};
		\node [style=label] (116) at (2.25, -0.375) {$Y$};
		\node [style=none] (117) at (1.75, 0.375) {};
		\node [style=none] (118) at (1.75, -0.375) {};
		\node [style=none] (119) at (0.5, 0.375) {};
		\node [style=none] (120) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (121) at (1, 0.375) {$f$};
		\node [style=bbox, scale=0.8] (122) at (1, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (81.center) to (112);
		\draw [bend left] (112) to (119.center);
		\draw [bend right] (112) to (120.center);
		\draw (120.center) to (122);
		\draw (122) to (118.center);
		\draw (117.center) to (121);
		\draw (121) to (119.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/sv/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0.25, 0) {$f$};
		\node [style=label] (110) at (-1, 0) {$X$};
		\node [style=none] (117) at (-0.5, 0) {};
		\node [style=label] (120) at (2.25, -0.375) {$Y$};
		\node [style=black] (121) at (1, 0) {};
		\node [style=none] (122) at (1.5, -0.375) {};
		\node [style=none] (123) at (1.5, 0.375) {};
		\node [style=label] (124) at (2.25, 0.375) {$Y$};
		\node [style=none] (125) at (1.75, -0.375) {};
		\node [style=none] (126) at (1.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/tot/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (114) at (-1, 0.75) {};
		\node [style=none] (115) at (-1, -0.75) {};
		\node [style=none] (117) at (-1, 0) {};
		\node [style=label] (118) at (-1.5, 0) {$X$};
		\node [style=black] (119) at (0.65, 0) {};
		\node [style=label] (121) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (119);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/cb/tot/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (113) at (2, 0.75) {};
		\node [style=none] (114) at (-1, 0.75) {};
		\node [style=none] (115) at (-1, -0.75) {};
		\node [style=none] (116) at (2, -0.75) {};
		\node [style=none] (117) at (-1, 0) {};
		\node [style=label] (118) at (-1.5, 0) {$X$};
		\node [style=black] (119) at (1.15, 0) {};
		\node [style=bbox, scale=0.9] (120) at (0, 0) {$f$};
		\node [style=label] (121) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (120) to (119);
		\draw (120) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/1/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1, 0) {$X$};
		\node [style=none] (117) at (-0.5, 0) {};
		\node [style=label] (120) at (2.25, -0.375) {$X$};
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.5, -0.375) {};
		\node [style=none] (123) at (0.5, 0.375) {};
		\node [style=label] (124) at (2.25, 0.375) {$X$};
		\node [style=none] (125) at (1.75, -0.375) {};
		\node [style=none] (126) at (1.75, 0.375) {};
		\node [style=bbox, scale=0.9] (127) at (1, 0.425) {$f$};
		\node [style=bbox, scale=0.9] (128) at (1, -0.425) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (121) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/1/step2.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-2, 0) {$X$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2.25, -0.375) {$X$};
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.5, -0.375) {};
		\node [style=none] (123) at (0.5, 0.375) {};
		\node [style=label] (124) at (2.25, 0.375) {$X$};
		\node [style=none] (125) at (1.75, -0.375) {};
		\node [style=none] (126) at (1.75, 0.375) {};
		\node [style=bboxOp, scale=0.9] (128) at (1, -0.425) {$f$};
		\node [style=bbox, scale=0.9] (139) at (-0.75, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (121) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/2/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (1.25, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (0.5, 0) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/2/step2.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (3.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (0.5, 0) {$g$};
		\node [style=none] (141) at (3.25, 0) {};
		\node [style=black] (142) at (1.25, 0) {};
		\node [style=black] (143) at (2.75, 0) {};
		\node [style=none] (144) at (2, 0.5) {};
		\node [style=none] (145) at (2, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
		\draw (125.center) to (142);
		\draw (141.center) to (143);
		\draw [bend left] (142) to (144.center);
		\draw [bend left] (144.center) to (143);
		\draw [bend left] (143) to (145.center);
		\draw [bend left] (145.center) to (142);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/2/step3.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (3, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (0, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (1.125, 0.5) {$g$};
		\node [style=none] (141) at (2.5, 0) {};
		\node [style=black] (142) at (0.25, 0) {};
		\node [style=black] (143) at (2, 0) {};
		\node [style=none] (144) at (1.25, 0.5) {};
		\node [style=none] (145) at (1.25, -0.5) {};
		\node [style=none] (146) at (1, 0.5) {};
		\node [style=none] (147) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
		\draw (125.center) to (142);
		\draw (141.center) to (143);
		\draw [bend left] (144.center) to (143);
		\draw [bend left] (143) to (145.center);
		\draw [bend left] (142) to (146.center);
		\draw [bend right] (142) to (147.center);
		\draw (147.center) to (145.center);
		\draw (144.center) to (146.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/2/step4.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (3, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (0, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (1.125, -0.5) {$g$};
		\node [style=none] (141) at (2.5, 0) {};
		\node [style=black] (142) at (0.25, 0) {};
		\node [style=black] (143) at (2, 0) {};
		\node [style=none] (144) at (1.25, -0.5) {};
		\node [style=none] (145) at (1.25, 0.5) {};
		\node [style=none] (146) at (1, -0.5) {};
		\node [style=none] (147) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
		\draw (125.center) to (142);
		\draw (141.center) to (143);
		\draw [bend right] (144.center) to (143);
		\draw [bend right] (143) to (145.center);
		\draw [bend right] (142) to (146.center);
		\draw [bend left] (142) to (147.center);
		\draw (147.center) to (145.center);
		\draw (144.center) to (146.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/2/step5.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-2, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.5, 0) {};
		\node [style=none] (125) at (-1, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.125, 0.5) {$f$};
		\node [style=bbox, scale=0.9] (140) at (-0.125, -0.5) {$g$};
		\node [style=none] (141) at (1.25, 0) {};
		\node [style=black] (142) at (-1, 0) {};
		\node [style=black] (143) at (0.75, 0) {};
		\node [style=none] (144) at (0, -0.5) {};
		\node [style=none] (145) at (0, 0.5) {};
		\node [style=none] (146) at (-0.25, -0.5) {};
		\node [style=none] (147) at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
		\draw (125.center) to (142);
		\draw (141.center) to (143);
		\draw [bend right] (144.center) to (143);
		\draw [bend right] (143) to (145.center);
		\draw [bend right] (142) to (146.center);
		\draw [bend left] (142) to (147.center);
		\draw (147.center) to (145.center);
		\draw (144.center) to (146.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/3/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (1.25, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (0.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/3/step2.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-2, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.5, 0) {};
		\node [style=none] (125) at (-1, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.125, 0.5) {$f$};
		\node [style=bbox, scale=0.9] (140) at (-0.125, -0.5) {$f$};
		\node [style=none] (141) at (1.25, 0) {};
		\node [style=black] (142) at (-1, 0) {};
		\node [style=black] (143) at (0.75, 0) {};
		\node [style=none] (144) at (0, -0.5) {};
		\node [style=none] (145) at (0, 0.5) {};
		\node [style=none] (146) at (-0.25, -0.5) {};
		\node [style=none] (147) at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
		\draw (125.center) to (142);
		\draw (141.center) to (143);
		\draw [bend right] (144.center) to (143);
		\draw [bend right] (143) to (145.center);
		\draw [bend right] (142) to (146.center);
		\draw [bend left] (142) to (147.center);
		\draw (147.center) to (145.center);
		\draw (144.center) to (146.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/3/step3.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$X$};
		\node [style=label] (120) at (1.25, 0) {$X$};
		\node [style=none] (122) at (-0.75, 0) {};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=bbox, scale=0.9] (139) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/4/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$X$};
		\node [style=label] (120) at (1.25, 0) {$X$};
		\node [style=none] (122) at (-0.75, 0) {};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=bboxOp, scale=0.9] (139) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/4/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0, 0) {$f$};
		\node [style=label] (120) at (2.5, 1) {$X$};
		\node [style=label] (124) at (-2.5, -1) {$X$};
		\node [style=none] (126) at (0.5, 0) {};
		\node [style=none] (127) at (-0.5, 0) {};
		\node [style=none] (128) at (0.5, -1) {};
		\node [style=none] (129) at (-0.5, 1) {};
		\node [style=black] (130) at (1.25, -0.5) {};
		\node [style=black] (131) at (2, -0.5) {};
		\node [style=black] (132) at (-1.25, 0.5) {};
		\node [style=black] (133) at (-2, 0.5) {};
		\node [style=none] (134) at (2, 1) {};
		\node [style=none] (135) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (127.center) to (107);
		\draw (107) to (126.center);
		\draw (133) to (132);
		\draw [bend left] (132) to (129.center);
		\draw [bend right] (132) to (127.center);
		\draw [bend right] (128.center) to (130);
		\draw [bend left] (126.center) to (130);
		\draw (130) to (131);
		\draw (129.center) to (134.center);
		\draw (128.center) to (135.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/4/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (2.5, 1) {$X$};
		\node [style=label] (124) at (-2.75, -1) {$X$};
		\node [style=none] (126) at (0.5, 0) {};
		\node [style=none] (127) at (0.5, 0) {};
		\node [style=none] (128) at (0.5, -1) {};
		\node [style=none] (129) at (0.5, 1) {};
		\node [style=black] (130) at (1.25, -0.5) {};
		\node [style=black] (131) at (2, -0.5) {};
		\node [style=black] (132) at (-0.25, 0.5) {};
		\node [style=black] (133) at (-2.25, 0.5) {};
		\node [style=none] (134) at (2, 1) {};
		\node [style=none] (135) at (-2.25, -1) {};
		\node [style=bbox, scale=0.9] (136) at (-1.25, 0.5) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (133) to (132);
		\draw [bend left] (132) to (129.center);
		\draw [bend right] (132) to (127.center);
		\draw [bend right] (128.center) to (130);
		\draw [bend left] (126.center) to (130);
		\draw (130) to (131);
		\draw (129.center) to (134.center);
		\draw (128.center) to (135.center);
		\draw (127.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/4/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (1.75, 1) {$X$};
		\node [style=label] (124) at (-2.75, -1) {$X$};
		\node [style=none] (126) at (-0.25, 0) {};
		\node [style=none] (127) at (-0.75, 0) {};
		\node [style=none] (128) at (-0.25, -1) {};
		\node [style=none] (129) at (-0.75, 1) {};
		\node [style=black] (130) at (0.5, -0.5) {};
		\node [style=black] (131) at (1.25, -0.5) {};
		\node [style=black] (132) at (-1.5, 0.5) {};
		\node [style=black] (133) at (-2.25, 0.5) {};
		\node [style=none] (134) at (1.25, 1) {};
		\node [style=none] (135) at (-2.25, -1) {};
		\node [style=bbox, scale=0.9] (136) at (0, 1) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (133) to (132);
		\draw [bend left] (132) to (129.center);
		\draw [bend right] (132) to (127.center);
		\draw [bend right] (128.center) to (130);
		\draw [bend left] (126.center) to (130);
		\draw (130) to (131);
		\draw (129.center) to (134.center);
		\draw (128.center) to (135.center);
		\draw (127.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/4/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (137) at (2.5, 0.5) {$X$};
		\node [style=label] (138) at (-3, -0.5) {$X$};
		\node [style=none] (139) at (-1, 0) {};
		\node [style=none] (140) at (-1, 0) {};
		\node [style=none] (141) at (-1, -1) {};
		\node [style=none] (142) at (-1, 1) {};
		\node [style=black] (143) at (-1.75, -0.5) {};
		\node [style=black] (144) at (-0.25, -1) {};
		\node [style=black] (145) at (-0.25, 0.5) {};
		\node [style=black] (146) at (-1.75, 1) {};
		\node [style=none] (147) at (2, 0.5) {};
		\node [style=none] (148) at (-2.5, -0.5) {};
		\node [style=bbox, scale=0.9] (149) at (1, 0.5) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (145) to (142.center);
		\draw [bend left] (145) to (140.center);
		\draw [bend left] (141.center) to (143);
		\draw [bend right] (139.center) to (143);
		\draw (140.center) to (139.center);
		\draw (146) to (142.center);
		\draw (144) to (141.center);
		\draw (148.center) to (143);
		\draw (145) to (149);
		\draw (149) to (147.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/5/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (1.25, 0) {};
		\node [style=bboxOp, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (0.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/5/step2.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (1.25, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bbox, scale=0.9] (140) at (0.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/5/step3.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.5, 0) {$X$};
		\node [style=label] (120) at (1.5, 0) {$X$};
		\node [style=none] (122) at (-1, 0) {};
		\node [style=none] (125) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/6/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, 0) {$X$};
		\node [style=label] (120) at (1.75, 0) {$X$};
		\node [style=none] (122) at (-1.25, 0) {};
		\node [style=none] (125) at (1.25, 0) {};
		\node [style=bbox, scale=0.9] (139) at (-0.5, 0) {$f$};
		\node [style=bboxOp, scale=0.9] (140) at (0.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/7/Cf.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (1.25, 0) {$X$};
		\node [style=black] (122) at (-1, 0) {};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=bbox, scale=0.9] (139) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (122);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/coreflexive/7/g.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (1.25, 0) {$X$};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=bbox, scale=0.9] (139) at (0, 0) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (139) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-bot/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1, -1.225) {$X$};
		\node [style=black] (107) at (2.75, -0.25) {};
		\node [style=none] (108) at (1.5, -1.225) {};
		\node [style=none] (109) at (1.5, 0.725) {};
		\node [style=none] (117) at (-0.5, -1.225) {};
		\node [style=none] (118) at (0, 0.725) {};
		\node [style=label] (120) at (6, -1.225) {$X$};
		\node [style=black] (121) at (3.75, -0.25) {};
		\node [style=none] (122) at (5, -1.225) {};
		\node [style=none] (123) at (5, 0.725) {};
		\node [style=none] (125) at (5.5, -1.225) {};
		\node [style=none] (127) at (0, 2.225) {};
		\node [style=none] (128) at (5, 2.225) {};
		\node [style=none] (131) at (5, 0.725) {};
		\node [style=none] (132) at (5, 0.725) {};
		\node [style=none] (133) at (5, 2.225) {};
		\node [style=black] (134) at (0.5, 0.725) {};
		\node [style=black] (135) at (1, 0.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw (134) to (118.center);
		\draw (135) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-bot/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (0.5, -1.225) {$X$};
		\node [style=black] (107) at (2.75, -0.25) {};
		\node [style=none] (108) at (1.5, -1.225) {};
		\node [style=none] (109) at (1.5, 0.725) {};
		\node [style=none] (117) at (1, -1.225) {};
		\node [style=label] (120) at (6, -1.225) {$X$};
		\node [style=black] (121) at (3.75, -0.25) {};
		\node [style=none] (122) at (5, -1.225) {};
		\node [style=none] (123) at (5, 0.725) {};
		\node [style=none] (125) at (5.5, -1.225) {};
		\node [style=none] (131) at (5, 0.725) {};
		\node [style=none] (132) at (5, 0.725) {};
		\node [style=black] (133) at (5, 0.725) {};
		\node [style=black] (134) at (1.5, 0.725) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw (131.center) to (132.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-bot/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.25, 0.025) {$X$};
		\node [style=none] (108) at (2.25, 0.025) {};
		\node [style=none] (117) at (-1.75, 0.025) {};
		\node [style=label] (120) at (3.25, 0.025) {$X$};
		\node [style=none] (122) at (2.25, 0.025) {};
		\node [style=none] (125) at (2.75, 0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (108.center) to (117.center);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-join/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.75, -1.25) {$X$};
		\node [style=black] (107) at (0.5, 0.25) {};
		\node [style=none] (108) at (-0.75, -0.725) {};
		\node [style=none] (109) at (-0.75, 1.475) {};
		\node [style=none] (117) at (-1.75, -0.725) {};
		\node [style=none] (118) at (-2.25, 1.475) {};
		\node [style=black] (121) at (1.5, 0.25) {};
		\node [style=none] (122) at (2.75, -0.725) {};
		\node [style=none] (123) at (2.75, 1.475) {};
		\node [style=none] (125) at (3.25, -0.725) {};
		\node [style=none] (127) at (-2.25, 2.975) {};
		\node [style=none] (128) at (2.75, 2.975) {};
		\node [style=stringbox] (129) at (-1.5, 1.725) {$\scriptstyle{f}$};
		\node [style=none] (131) at (2.75, 1.475) {};
		\node [style=none] (132) at (2.75, 1.475) {};
		\node [style=none] (133) at (2.75, 2.975) {};
		\node [style=black] (135) at (0.5, -0.5) {};
		\node [style=none] (136) at (-0.75, -1.725) {};
		\node [style=none] (137) at (-0.75, 0.475) {};
		\node [style=none] (138) at (-1.75, -1.725) {};
		\node [style=none] (139) at (-2.25, 0.475) {};
		\node [style=black] (141) at (1.5, -0.5) {};
		\node [style=none] (142) at (2.75, -1.725) {};
		\node [style=none] (143) at (2.75, 0.475) {};
		\node [style=none] (144) at (3.25, -1.725) {};
		\node [style=none] (145) at (-2.25, 3.975) {};
		\node [style=none] (146) at (2.75, 3.975) {};
		\node [style=stringbox] (147) at (-1.5, 0.225) {$\scriptstyle{g}$};
		\node [style=none] (148) at (2.75, 0.475) {};
		\node [style=none] (149) at (2.75, 0.475) {};
		\node [style=none] (150) at (2.75, 3.975) {};
		\node [style=black] (151) at (-3.25, -1.25) {};
		\node [style=none] (152) at (-2.5, -1.725) {};
		\node [style=none] (153) at (-2.5, -0.725) {};
		\node [style=none] (155) at (-4.25, -1.25) {};
		\node [style=label] (156) at (5.5, -1.25) {$X$};
		\node [style=black] (157) at (4, -1.25) {};
		\node [style=none] (158) at (3.25, -1.725) {};
		\node [style=none] (159) at (3.25, -0.725) {};
		\node [style=none] (160) at (5, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw [bend left] (137.center) to (135);
		\draw [bend left] (135) to (136.center);
		\draw [bend right] (143.center) to (141);
		\draw [bend right] (141) to (142.center);
		\draw (135) to (141);
		\draw (136.center) to (138.center);
		\draw [bend right=90, looseness=1.75] (145.center) to (139.center);
		\draw (145.center) to (146.center);
		\draw (148.center) to (149.center);
		\draw (146.center) to (150.center);
		\draw [bend right=90, looseness=1.75] (149.center) to (150.center);
		\draw (143.center) to (149.center);
		\draw (142.center) to (144.center);
		\draw [bend right] (153.center) to (151);
		\draw [bend right] (151) to (152.center);
		\draw (155.center) to (151);
		\draw (153.center) to (117.center);
		\draw (138.center) to (152.center);
		\draw [bend left] (159.center) to (157);
		\draw [bend left] (157) to (158.center);
		\draw (160.center) to (157);
		\draw (118.center) to (109.center);
		\draw (139.center) to (137.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-join/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.75, -1.25) {$X$};
		\node [style=black] (107) at (0.5, 0.25) {};
		\node [style=none] (108) at (-0.75, -0.725) {};
		\node [style=none] (109) at (-0.75, 1.475) {};
		\node [style=none] (117) at (-1.75, -0.725) {};
		\node [style=none] (118) at (-2.25, 1.475) {};
		\node [style=black] (121) at (1.5, 0.25) {};
		\node [style=none] (122) at (2.75, -0.725) {};
		\node [style=none] (123) at (2.75, 1.475) {};
		\node [style=none] (125) at (5.5, -0.725) {};
		\node [style=none] (127) at (-2.25, 2.975) {};
		\node [style=none] (128) at (2.75, 2.975) {};
		\node [style=stringbox] (129) at (-1.5, 1.725) {$\scriptstyle{f}$};
		\node [style=none] (131) at (2.75, 1.475) {};
		\node [style=none] (132) at (5.25, 1.475) {};
		\node [style=none] (133) at (5.25, 2.975) {};
		\node [style=black] (135) at (0.5, -0.5) {};
		\node [style=none] (136) at (-0.75, -1.725) {};
		\node [style=none] (137) at (-0.75, 0.475) {};
		\node [style=none] (138) at (-1.75, -1.725) {};
		\node [style=none] (139) at (-2.25, 0.475) {};
		\node [style=black] (141) at (1.5, -0.5) {};
		\node [style=none] (142) at (2.75, -1.725) {};
		\node [style=none] (143) at (2.75, 0.475) {};
		\node [style=none] (144) at (5.5, -1.725) {};
		\node [style=none] (145) at (-2.25, 3.975) {};
		\node [style=none] (146) at (2.75, 3.975) {};
		\node [style=stringbox] (147) at (-1.5, 0.225) {$\scriptstyle{g}$};
		\node [style=none] (148) at (2.75, 0.475) {};
		\node [style=none] (149) at (5.25, 0.475) {};
		\node [style=none] (150) at (5.25, 3.975) {};
		\node [style=black] (151) at (-3.25, -1.25) {};
		\node [style=none] (152) at (-2.5, -1.725) {};
		\node [style=none] (153) at (-2.5, -0.725) {};
		\node [style=none] (155) at (-4.25, -1.25) {};
		\node [style=label] (156) at (7.75, -1.25) {$X$};
		\node [style=black] (157) at (6.25, -1.25) {};
		\node [style=none] (158) at (5.5, -1.725) {};
		\node [style=none] (159) at (5.5, -0.725) {};
		\node [style=none] (160) at (7.25, -1.25) {};
		\node [style=none] (161) at (2.75, 1.475) {};
		\node [style=none] (162) at (2.75, 0.475) {};
		\node [style=black] (163) at (3.75, 0.95) {};
		\node [style=none] (164) at (2.75, 0.475) {};
		\node [style=none] (165) at (2.75, 1.475) {};
		\node [style=none] (166) at (5, 1.475) {};
		\node [style=none] (167) at (5, 0.475) {};
		\node [style=black] (168) at (4.25, 0.95) {};
		\node [style=none] (169) at (5, 0.475) {};
		\node [style=none] (170) at (5, 1.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (122.center) to (125.center);
		\draw [bend left] (137.center) to (135);
		\draw [bend left] (135) to (136.center);
		\draw [bend right] (143.center) to (141);
		\draw [bend right] (141) to (142.center);
		\draw (135) to (141);
		\draw (136.center) to (138.center);
		\draw [bend right=90, looseness=1.75] (145.center) to (139.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (150.center);
		\draw [bend right=90, looseness=1.75] (149.center) to (150.center);
		\draw (142.center) to (144.center);
		\draw [bend right] (153.center) to (151);
		\draw [bend right] (151) to (152.center);
		\draw (155.center) to (151);
		\draw (153.center) to (117.center);
		\draw (138.center) to (152.center);
		\draw [bend left] (159.center) to (157);
		\draw [bend left] (157) to (158.center);
		\draw (160.center) to (157);
		\draw (118.center) to (109.center);
		\draw (139.center) to (137.center);
		\draw [bend left] (165.center) to (163);
		\draw [bend left] (163) to (164.center);
		\draw [bend right] (170.center) to (168);
		\draw [bend right] (168) to (169.center);
		\draw (163) to (168);
		\draw (170.center) to (132.center);
		\draw (149.center) to (169.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-join/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-5, -1.25) {$X$};
		\node [style=black] (107) at (0.5, 0.25) {};
		\node [style=none] (108) at (-0.75, -0.725) {};
		\node [style=none] (109) at (-0.75, 1.475) {};
		\node [style=none] (117) at (-1.75, -0.725) {};
		\node [style=black] (121) at (1.5, 0.25) {};
		\node [style=none] (122) at (2.75, -0.725) {};
		\node [style=none] (123) at (2.75, 1.475) {};
		\node [style=none] (125) at (3, -0.725) {};
		\node [style=stringbox] (129) at (-1.5, 1.725) {$\scriptstyle{f}$};
		\node [style=none] (131) at (2.75, 1.475) {};
		\node [style=black] (135) at (0.5, -0.5) {};
		\node [style=none] (136) at (-0.75, -1.725) {};
		\node [style=none] (137) at (-0.75, 0.475) {};
		\node [style=none] (138) at (-1.75, -1.725) {};
		\node [style=none] (139) at (-3.5, 0.95) {};
		\node [style=black] (141) at (1.5, -0.5) {};
		\node [style=none] (142) at (2.75, -1.725) {};
		\node [style=none] (143) at (2.75, 0.475) {};
		\node [style=none] (144) at (3, -1.725) {};
		\node [style=none] (145) at (-3.5, 2.975) {};
		\node [style=none] (146) at (2.75, 2.975) {};
		\node [style=stringbox] (147) at (-1.5, 0.225) {$\scriptstyle{g}$};
		\node [style=none] (148) at (2.75, 0.475) {};
		\node [style=none] (149) at (4, 0.975) {};
		\node [style=none] (150) at (4, 2.975) {};
		\node [style=black] (151) at (-3, -1.25) {};
		\node [style=none] (152) at (-2.25, -1.725) {};
		\node [style=none] (153) at (-2.25, -0.725) {};
		\node [style=none] (155) at (-4.5, -1.25) {};
		\node [style=label] (156) at (5.25, -1.25) {$X$};
		\node [style=black] (157) at (3.75, -1.25) {};
		\node [style=none] (158) at (3, -1.725) {};
		\node [style=none] (159) at (3, -0.725) {};
		\node [style=none] (160) at (4.75, -1.25) {};
		\node [style=none] (161) at (2.75, 1.475) {};
		\node [style=none] (162) at (2.75, 0.475) {};
		\node [style=black] (163) at (3.75, 0.95) {};
		\node [style=none] (164) at (2.75, 0.475) {};
		\node [style=none] (165) at (2.75, 1.475) {};
		\node [style=none] (166) at (-2.25, 1.475) {};
		\node [style=none] (167) at (-2.25, 0.475) {};
		\node [style=black] (168) at (-3, 0.95) {};
		\node [style=none] (169) at (-2.25, 0.475) {};
		\node [style=none] (170) at (-2.25, 1.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw (122.center) to (125.center);
		\draw [bend left] (137.center) to (135);
		\draw [bend left] (135) to (136.center);
		\draw [bend right] (143.center) to (141);
		\draw [bend right] (141) to (142.center);
		\draw (135) to (141);
		\draw (136.center) to (138.center);
		\draw [bend right=90, looseness=1.75] (145.center) to (139.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (150.center);
		\draw [bend right=90, looseness=1.75] (149.center) to (150.center);
		\draw (142.center) to (144.center);
		\draw [bend right] (153.center) to (151);
		\draw [bend right] (151) to (152.center);
		\draw (155.center) to (151);
		\draw (153.center) to (117.center);
		\draw (138.center) to (152.center);
		\draw [bend left] (159.center) to (157);
		\draw [bend left] (157) to (158.center);
		\draw (160.center) to (157);
		\draw [bend left] (165.center) to (163);
		\draw [bend left] (163) to (164.center);
		\draw [bend right] (170.center) to (168);
		\draw [bend right] (168) to (169.center);
		\draw (139.center) to (168);
		\draw (170.center) to (109.center);
		\draw (137.center) to (169.center);
		\draw (149.center) to (163);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-join/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-7, -1.25) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (108) at (-2.75, -0.725) {};
		\node [style=none] (109) at (-2.75, 1.475) {};
		\node [style=none] (117) at (-3.75, -0.725) {};
		\node [style=black] (121) at (0.5, 0) {};
		\node [style=stringbox] (129) at (-3.5, 1.725) {$\scriptstyle{f}$};
		\node [style=none] (136) at (-2.75, -1.725) {};
		\node [style=none] (137) at (-2.75, 0.475) {};
		\node [style=none] (138) at (-3.75, -1.725) {};
		\node [style=none] (139) at (-5.5, 0.95) {};
		\node [style=none] (145) at (-5.5, 2.975) {};
		\node [style=none] (146) at (0.5, 2.975) {};
		\node [style=stringbox] (147) at (-3.5, 0.225) {$\scriptstyle{g}$};
		\node [style=none] (149) at (1.75, 0.975) {};
		\node [style=none] (150) at (1.75, 2.975) {};
		\node [style=black] (151) at (-5, -1.25) {};
		\node [style=none] (152) at (-4.25, -1.725) {};
		\node [style=none] (153) at (-4.25, -0.725) {};
		\node [style=none] (155) at (-6.5, -1.25) {};
		\node [style=none] (160) at (1.75, -1.25) {};
		\node [style=none] (166) at (-4.25, 1.475) {};
		\node [style=none] (167) at (-4.25, 0.475) {};
		\node [style=black] (168) at (-5, 0.95) {};
		\node [style=none] (169) at (-4.25, 0.475) {};
		\node [style=none] (170) at (-4.25, 1.475) {};
		\node [style=none] (171) at (-2.75, 1.475) {};
		\node [style=none] (172) at (-2.75, 1.475) {};
		\node [style=none] (173) at (-2.75, 0.475) {};
		\node [style=none] (174) at (-2.75, 0.475) {};
		\node [style=none] (175) at (-2.75, 1.475) {};
		\node [style=none] (176) at (-2.75, 0.475) {};
		\node [style=black] (177) at (-1.75, 0.95) {};
		\node [style=none] (178) at (-2.75, 0.475) {};
		\node [style=none] (179) at (-2.75, 1.475) {};
		\node [style=none] (180) at (-2.75, -0.725) {};
		\node [style=none] (181) at (-2.75, -0.725) {};
		\node [style=none] (182) at (-2.75, -1.725) {};
		\node [style=none] (183) at (-2.75, -1.725) {};
		\node [style=none] (184) at (-2.75, -0.725) {};
		\node [style=none] (185) at (-2.75, -1.725) {};
		\node [style=black] (186) at (-1.75, -1.25) {};
		\node [style=none] (187) at (-2.75, -1.725) {};
		\node [style=none] (188) at (-2.75, -0.725) {};
		\node [style=label] (189) at (3.25, -1.25) {$X$};
		\node [style=none] (190) at (2.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw (136.center) to (138.center);
		\draw [bend right=90, looseness=1.75] (145.center) to (139.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (150.center);
		\draw [bend right=90, looseness=1.75] (149.center) to (150.center);
		\draw [bend right] (153.center) to (151);
		\draw [bend right] (151) to (152.center);
		\draw (155.center) to (151);
		\draw (153.center) to (117.center);
		\draw (138.center) to (152.center);
		\draw [bend right] (170.center) to (168);
		\draw [bend right] (168) to (169.center);
		\draw (139.center) to (168);
		\draw (170.center) to (109.center);
		\draw (137.center) to (169.center);
		\draw [bend left] (179.center) to (177);
		\draw [bend left] (177) to (178.center);
		\draw [bend left] (188.center) to (186);
		\draw [bend left] (186) to (187.center);
		\draw [bend left=45] (177) to (107);
		\draw [bend left=45] (107) to (186);
		\draw [bend left] (121) to (149.center);
		\draw [bend right=45] (121) to (160.center);
		\draw (160.center) to (190.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-join/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-7, -1.25) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (109) at (-2.75, 1.475) {};
		\node [style=black] (121) at (0.5, 0) {};
		\node [style=stringbox] (129) at (-3.5, 1.725) {$\scriptstyle{f}$};
		\node [style=none] (137) at (-2.75, 0.475) {};
		\node [style=none] (139) at (-5.5, 0.95) {};
		\node [style=none] (145) at (-5.5, 2.975) {};
		\node [style=none] (146) at (0.5, 2.975) {};
		\node [style=stringbox] (147) at (-3.5, 0.225) {$\scriptstyle{g}$};
		\node [style=none] (149) at (1.75, 0.975) {};
		\node [style=none] (150) at (1.75, 2.975) {};
		\node [style=none] (155) at (-6.5, -1.25) {};
		\node [style=none] (160) at (1.75, -1.25) {};
		\node [style=none] (166) at (-4.25, 1.475) {};
		\node [style=none] (167) at (-4.25, 0.475) {};
		\node [style=black] (168) at (-5, 0.95) {};
		\node [style=none] (169) at (-4.25, 0.475) {};
		\node [style=none] (170) at (-4.25, 1.475) {};
		\node [style=none] (171) at (-2.75, 1.475) {};
		\node [style=none] (172) at (-2.75, 1.475) {};
		\node [style=none] (173) at (-2.75, 0.475) {};
		\node [style=none] (174) at (-2.75, 0.475) {};
		\node [style=none] (175) at (-2.75, 1.475) {};
		\node [style=none] (176) at (-2.75, 0.475) {};
		\node [style=black] (177) at (-1.75, 0.95) {};
		\node [style=none] (178) at (-2.75, 0.475) {};
		\node [style=none] (179) at (-2.75, 1.475) {};
		\node [style=none] (186) at (-1.75, -1.25) {};
		\node [style=label] (189) at (3.25, -1.25) {$X$};
		\node [style=none] (190) at (2.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (107) to (121);
		\draw [bend right=90, looseness=1.75] (145.center) to (139.center);
		\draw (145.center) to (146.center);
		\draw (146.center) to (150.center);
		\draw [bend right=90, looseness=1.75] (149.center) to (150.center);
		\draw [bend right] (170.center) to (168);
		\draw [bend right] (168) to (169.center);
		\draw (139.center) to (168);
		\draw (170.center) to (109.center);
		\draw (137.center) to (169.center);
		\draw [bend left] (179.center) to (177);
		\draw [bend left] (177) to (178.center);
		\draw [bend left=45] (177) to (107);
		\draw [bend left=45] (107) to (186.center);
		\draw [bend left] (121) to (149.center);
		\draw [bend right=45] (121) to (160.center);
		\draw (160.center) to (190.center);
		\draw (155.center) to (186.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-meet/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3.75, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-3.25, -1.225) {};
		\node [style=none] (118) at (-2.75, 0.725) {};
		\node [style=label] (120) at (5.25, -1.225) {$X$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (4.75, -1.225) {};
		\node [style=none] (127) at (-2.75, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.75, 0.725) {$\scriptstyle{f \per g}$};
		\node [style=stringbox] (130) at (3.25, -1.225) {$\scriptstyle \cocopier{X}$};
		\node [style=none] (131) at (3.25, 0.725) {};
		\node [style=none] (132) at (3.25, 0.725) {};
		\node [style=none] (133) at (3.25, 2.225) {};
		\node [style=stringbox] (134) at (-1.75, -1.225) {$\scriptstyle \copier{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-meet/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3.75, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-3.25, -1.225) {};
		\node [style=none] (118) at (-2.75, 0.725) {};
		\node [style=label] (120) at (7.25, -1.225) {$X$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (6.75, -1.225) {};
		\node [style=none] (127) at (-2.75, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.75, 0.725) {$\scriptstyle{f \per g}$};
		\node [style=stringbox] (130) at (3.25, -1.225) {$\scriptstyle \cocopier{X}$};
		\node [style=none] (131) at (6.25, 0.725) {};
		\node [style=none] (132) at (6.25, 0.725) {};
		\node [style=none] (133) at (6.25, 2.225) {};
		\node [style=stringbox] (134) at (-1.75, -1.225) {$\scriptstyle \copier{X}$};
		\node [style=stringbox] (135) at (3.25, 0.725) {$\scriptstyle \cocopier{X}$};
		\node [style=stringbox] (136) at (5.5, 0.725) {$\scriptstyle \copier{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-meet/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-6, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-5.5, -1.225) {};
		\node [style=none] (118) at (-5, 0.725) {};
		\node [style=label] (120) at (5.5, -1.225) {$X$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (5, -1.225) {};
		\node [style=none] (127) at (-5, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.75, 0.725) {$\scriptstyle{f \per g}$};
		\node [style=stringbox] (130) at (3.25, -1.225) {$\scriptstyle \cocopier{X}$};
		\node [style=none] (131) at (4.5, 0.725) {};
		\node [style=none] (132) at (4.5, 0.725) {};
		\node [style=none] (133) at (4.5, 2.225) {};
		\node [style=stringbox] (134) at (-1.75, -1.225) {$\scriptstyle \copier{X}$};
		\node [style=stringbox] (135) at (3.25, 0.725) {$\scriptstyle \cocopier{X}$};
		\node [style=stringbox] (136) at (-4.25, 0.725) {$\scriptstyle \copier{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-meet/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-6, -1.225) {$X$};
		\node [style=black] (107) at (2.75, -0.25) {};
		\node [style=none] (108) at (1.5, -1.225) {};
		\node [style=none] (109) at (1.5, 0.725) {};
		\node [style=none] (117) at (-5.5, -1.225) {};
		\node [style=none] (118) at (-5, 0.725) {};
		\node [style=label] (120) at (6, -1.225) {$X$};
		\node [style=black] (121) at (3.75, -0.25) {};
		\node [style=none] (122) at (5, -1.225) {};
		\node [style=none] (123) at (5, 0.725) {};
		\node [style=none] (125) at (5.5, -1.225) {};
		\node [style=none] (127) at (-5, 2.225) {};
		\node [style=none] (128) at (5, 2.225) {};
		\node [style=stringbox] (129) at (-1.75, 0.725) {$\scriptstyle{f \per g}$};
		\node [style=none] (131) at (5, 0.725) {};
		\node [style=none] (132) at (5, 0.725) {};
		\node [style=none] (133) at (5, 2.225) {};
		\node [style=stringbox] (134) at (-1.75, -1.225) {$\scriptstyle \copier{X}$};
		\node [style=stringbox] (136) at (-4.25, 0.725) {$\scriptstyle \copier{X}$};
		\node [style=stringbox] (137) at (0.75, -1.225) {$\scriptstyle \cocopier{X}$};
		\node [style=stringbox] (138) at (0.75, 0.725) {$\scriptstyle \cocopier{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-meet/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-6, -1.225) {$X$};
		\node [style=black] (107) at (2.75, -0.25) {};
		\node [style=none] (108) at (1.5, -1.225) {};
		\node [style=none] (109) at (1.5, 0.725) {};
		\node [style=none] (117) at (-5.5, -1.225) {};
		\node [style=none] (118) at (-5, 0.725) {};
		\node [style=label] (120) at (6, -1.225) {$X$};
		\node [style=black] (121) at (3.75, -0.25) {};
		\node [style=none] (122) at (5, -1.225) {};
		\node [style=none] (123) at (5, 0.725) {};
		\node [style=none] (125) at (5.5, -1.225) {};
		\node [style=none] (127) at (-5, 2.225) {};
		\node [style=none] (128) at (5, 2.225) {};
		\node [style=stringbox] (129) at (-1.75, 0.725) {$\scriptstyle{f \per g}$};
		\node [style=none] (131) at (5, 0.725) {};
		\node [style=none] (132) at (5, 0.725) {};
		\node [style=none] (133) at (5, 2.225) {};
		\node [style=stringbox] (136) at (-4.25, 0.725) {$\scriptstyle \copier{X}$};
		\node [style=stringbox] (138) at (0.75, 0.725) {$\scriptstyle \cocopier{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-top/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3.5, -1.225) {$X$};
		\node [style=black] (107) at (2.75, -0.25) {};
		\node [style=none] (108) at (1.5, -1.225) {};
		\node [style=none] (109) at (1.5, 0.725) {};
		\node [style=none] (117) at (-3, -1.225) {};
		\node [style=none] (118) at (-2.5, 0.725) {};
		\node [style=label] (120) at (6, -1.225) {$X$};
		\node [style=black] (121) at (3.75, -0.25) {};
		\node [style=none] (122) at (5, -1.225) {};
		\node [style=none] (123) at (5, 0.725) {};
		\node [style=none] (125) at (5.5, -1.225) {};
		\node [style=none] (127) at (-2.5, 2.225) {};
		\node [style=none] (128) at (5, 2.225) {};
		\node [style=none] (131) at (5, 0.725) {};
		\node [style=none] (132) at (5, 0.725) {};
		\node [style=none] (133) at (5, 2.225) {};
		\node [style=stringbox] (134) at (-1.75, -1.225) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (136) at (-1.75, 0.725) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (137) at (0.75, -1.225) {$\scriptstyle \codischarger{X}$};
		\node [style=stringbox] (138) at (0.75, 0.725) {$\scriptstyle \codischarger{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-top/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.75, -1.225) {$X$};
		\node [style=black] (107) at (-0.5, -0.25) {};
		\node [style=none] (108) at (-1.75, -1.225) {};
		\node [style=none] (109) at (-1.75, 0.725) {};
		\node [style=none] (117) at (-4.25, -1.225) {};
		\node [style=none] (118) at (-3.75, 0.725) {};
		\node [style=label] (120) at (4.75, -1.225) {$X$};
		\node [style=black] (121) at (0.5, -0.25) {};
		\node [style=none] (122) at (1.75, -1.225) {};
		\node [style=none] (123) at (1.75, 0.725) {};
		\node [style=none] (125) at (4.25, -1.225) {};
		\node [style=none] (127) at (-3.75, 2.225) {};
		\node [style=none] (128) at (3.75, 2.225) {};
		\node [style=none] (131) at (1.75, 0.725) {};
		\node [style=none] (132) at (3.75, 0.725) {};
		\node [style=none] (133) at (3.75, 2.225) {};
		\node [style=stringbox] (134) at (-3, -1.225) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (136) at (-3, 0.725) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (137) at (3, -1.225) {$\scriptstyle \codischarger{X}$};
		\node [style=stringbox] (138) at (3, 0.725) {$\scriptstyle \codischarger{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-top/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-7.25, -1.225) {$X$};
		\node [style=black] (107) at (-0.5, -0.25) {};
		\node [style=none] (108) at (-1.75, -1.225) {};
		\node [style=none] (109) at (-1.75, 0.725) {};
		\node [style=none] (117) at (-6.75, -1.225) {};
		\node [style=none] (118) at (-6.25, 0.725) {};
		\node [style=label] (120) at (4.75, -1.225) {$X$};
		\node [style=black] (121) at (0.5, -0.25) {};
		\node [style=none] (122) at (1.75, -1.225) {};
		\node [style=none] (123) at (1.75, 0.725) {};
		\node [style=none] (125) at (4.25, -1.225) {};
		\node [style=none] (127) at (-6.25, 2.225) {};
		\node [style=none] (128) at (3.75, 2.225) {};
		\node [style=none] (131) at (1.75, 0.725) {};
		\node [style=none] (132) at (3.75, 0.725) {};
		\node [style=none] (133) at (3.75, 2.225) {};
		\node [style=stringbox] (134) at (-3, -1.225) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (136) at (-3, 0.725) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (137) at (3, -1.225) {$\scriptstyle \codischarger{X}$};
		\node [style=stringbox] (138) at (-5, 0.725) {$\scriptstyle \codischarger{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-top/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.75, -1.225) {$X$};
		\node [style=black] (107) at (-0.5, -0.25) {};
		\node [style=none] (108) at (-1.75, -1.225) {};
		\node [style=none] (109) at (-1.75, 0.725) {};
		\node [style=none] (117) at (-4.25, -1.225) {};
		\node [style=none] (118) at (-2, 0.725) {};
		\node [style=label] (120) at (4.75, -1.225) {$X$};
		\node [style=black] (121) at (0.5, -0.25) {};
		\node [style=none] (122) at (1.75, -1.225) {};
		\node [style=none] (123) at (1.75, 0.725) {};
		\node [style=none] (125) at (4.25, -1.225) {};
		\node [style=none] (127) at (-2, 2.225) {};
		\node [style=none] (128) at (2, 2.225) {};
		\node [style=none] (131) at (1.75, 0.725) {};
		\node [style=none] (132) at (2, 0.725) {};
		\node [style=none] (133) at (2, 2.225) {};
		\node [style=stringbox] (134) at (-3, -1.225) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (137) at (3, -1.225) {$\scriptstyle \codischarger{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (122.center) to (125.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/derivedKC/star-top/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0.025) {$X$};
		\node [style=none] (108) at (0, 0.025) {};
		\node [style=none] (117) at (-2.25, 0.025) {};
		\node [style=label] (120) at (2.75, 0.025) {$X$};
		\node [style=none] (122) at (0, 0.025) {};
		\node [style=none] (125) at (2.25, 0.025) {};
		\node [style=stringbox] (134) at (-1, 0.025) {$\scriptstyle \discharger{X}$};
		\node [style=stringbox] (137) at (1, 0.025) {$\scriptstyle \codischarger{X}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (108.center) to (117.center);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/equivunif/EU1TR_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-2.5, -1.225) {};
		\node [style=none] (118) at (-2.25, 0.725) {};
		\node [style=label] (120) at (5.25, -1.225) {$Y$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (4.75, -1.225) {};
		\node [style=none] (127) at (-2.25, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.5, 0.725) {$f$};
		\node [style=stringbox] (130) at (3.5, -1.225) {$r$};
		\node [style=none] (131) at (3.25, 0.725) {};
		\node [style=none] (132) at (3.25, 0.725) {};
		\node [style=none] (133) at (3.25, 2.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/equivunif/EU1TR_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3.25, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-2.75, -1.225) {};
		\node [style=none] (118) at (-2.5, 0.725) {};
		\node [style=label] (120) at (4, -1.225) {$Y$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (3.5, -1.225) {};
		\node [style=none] (127) at (-2.5, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.5, 0.725) {$g$};
		\node [style=none] (131) at (3, 0.725) {};
		\node [style=none] (132) at (3, 0.725) {};
		\node [style=none] (133) at (3, 2.225) {};
		\node [style=stringbox] (134) at (-1.5, -1.225) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
		\draw (108.center) to (134);
		\draw (117.center) to (134);
		\draw (122.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/equivunif/EU1_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (-2.25, 0) {};
		\node [style=label] (36) at (-3, 0) {$X$};
		\node [style=none] (37) at (-1.5, 0.5) {};
		\node [style=none] (38) at (-1.5, -0.5) {};
		\node [style=none] (39) at (-1.5, 0) {};
		\node [style=none] (40) at (-0.5, 0) {};
		\node [style=none] (41) at (-0.5, -0.5) {};
		\node [style=none] (42) at (-0.5, 0.5) {};
		\node [style=stringbox] (43) at (-1, 0) {$f$};
		\node [style=none] (45) at (2.25, 0) {};
		\node [style=label] (46) at (3, 0) {$Y$};
		\node [style=none] (48) at (0.5, 0.5) {};
		\node [style=none] (49) at (0.5, -0.5) {};
		\node [style=none] (50) at (0.5, 0) {};
		\node [style=none] (51) at (1.5, 0) {};
		\node [style=none] (52) at (1.5, -0.5) {};
		\node [style=none] (53) at (1.5, 0.5) {};
		\node [style=stringbox] (54) at (1, 0) {$r\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (39.center);
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/equivunif/EU1_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (-2.25, 0) {};
		\node [style=label] (36) at (-3, 0) {$X$};
		\node [style=none] (37) at (-1.5, 0.5) {};
		\node [style=none] (38) at (-1.5, -0.5) {};
		\node [style=none] (39) at (-1.5, 0) {};
		\node [style=none] (40) at (-0.5, 0) {};
		\node [style=none] (41) at (-0.5, -0.5) {};
		\node [style=none] (42) at (-0.5, 0.5) {};
		\node [style=stringbox] (43) at (-1, 0) {$r\vphantom{f}$};
		\node [style=none] (45) at (2.25, 0) {};
		\node [style=label] (46) at (3, 0) {$Y$};
		\node [style=none] (48) at (0.5, 0.5) {};
		\node [style=none] (49) at (0.5, -0.5) {};
		\node [style=none] (50) at (0.5, 0) {};
		\node [style=none] (51) at (1.5, 0) {};
		\node [style=none] (52) at (1.5, -0.5) {};
		\node [style=none] (53) at (1.5, 0.5) {};
		\node [style=stringbox] (54) at (1, 0) {$g\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (39.center);
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step1/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (39) at (-2, 1) {$\delta^l_{S_1, S_2, Y_2}$};
		\node [style=none] (46) at (-2, 1.25) {};
		\node [style=none] (48) at (-2, 0.75) {};
		\node [style=stringbox, scale=0.7] (49) at (-2, -1) {$\delta^l_{X_1, S_2, Y_2}$};
		\node [style=none] (50) at (-2, -0.75) {};
		\node [style=none] (51) at (-2, -1.25) {};
		\node [style=none] (52) at (-2, -1) {};
		\node [style=none] (53) at (-2, 1) {};
		\node [style=stringbox, scale=0.7] (54) at (-5.5, 1) {$\LW{S_1}{f_2}$};
		\node [style=none] (55) at (-7.5, 1) {};
		\node [style=none] (56) at (-3.5, 1) {};
		\node [style=stringbox, scale=0.7] (57) at (-5.5, -1) {$\LW{X_1}{f_2}$};
		\node [style=none] (58) at (-7.5, -1) {};
		\node [style=none] (59) at (-3.5, -1) {};
		\node [style=none] (60) at (-0.5, -0.75) {};
		\node [style=none] (61) at (2.25, -1.25) {};
		\node [style=none] (62) at (2.25, 1.25) {};
		\node [style=none] (63) at (-0.5, 0.75) {};
		\node [style=none] (64) at (0.75, -0.75) {};
		\node [style=none] (65) at (0.75, 0.75) {};
		\node [style=none] (66) at (2.25, -0.75) {};
		\node [style=none] (67) at (2.25, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (2.25, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (2.25, -1) {$\RW{Y_2}{f_1}$};
		\node [style=none] (70) at (3.5, 1.25) {};
		\node [style=none] (73) at (3.5, -1.25) {};
		\node [style=none] (74) at (3.75, -0.75) {};
		\node [style=none] (75) at (3.75, 0.75) {};
		\node [style=none] (76) at (5, -0.75) {};
		\node [style=none] (77) at (5, 0.75) {};
		\node [style=stringbox, scale=0.7] (78) at (6.5, 1) {$\delta^{-l}_{S_1, S_2, Y_2}$};
		\node [style=none] (79) at (6.5, 1.25) {};
		\node [style=none] (80) at (6.5, 0.75) {};
		\node [style=stringbox, scale=0.7] (81) at (6.5, -1) {$\delta^{-l}_{Y_1, S_2, Y_2}$};
		\node [style=none] (82) at (6.5, -0.75) {};
		\node [style=none] (84) at (6.5, 1) {};
		\node [style=none] (85) at (6.5, -1) {};
		\node [style=none] (86) at (6.5, -1.25) {};
		\node [style=none] (87) at (8.75, -1) {};
		\node [style=none] (88) at (8.75, 1) {};
		\node [style=label, scale=0.8] (89) at (-9.75, 1) {$S_1\per (S_2 \piu X_2)$};
		\node [style=label, scale=0.8] (90) at (-9.75, -1) {$X_1\per (S_2 \piu X_2)$};
		\node [style=label, scale=0.8] (91) at (10.75, 1) {$S_1\per (S_2 \piu Y_2)$};
		\node [style=label, scale=0.8] (92) at (10.75, -1) {$Y_1\per (S_2 \piu Y_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (54) to (56.center);
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (53.center) to (56.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=-180, out=0, looseness=0.75] (60.center) to (65.center);
		\draw [in=180, out=0, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=-180, out=0, looseness=0.75] (74.center) to (77.center);
		\draw [in=180, out=0, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (73.center) to (86.center);
		\draw (76.center) to (82.center);
		\draw (80.center) to (77.center);
		\draw (79.center) to (70.center);
		\draw (84.center) to (88.center);
		\draw (87.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step1/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (39) at (3, 1) {$\delta^l_{S_1, S_2, X_2}$};
		\node [style=none] (46) at (3, 1.25) {};
		\node [style=none] (48) at (3, 0.75) {};
		\node [style=stringbox, scale=0.7] (49) at (3, -1) {$\delta^l_{Y_1, S_2, X_2}$};
		\node [style=none] (50) at (3, -0.75) {};
		\node [style=none] (51) at (3, -1.25) {};
		\node [style=none] (52) at (3, -1) {};
		\node [style=none] (53) at (3, 1) {};
		\node [style=stringbox, scale=0.7] (54) at (6.5, 1) {$\LW{S_1}{f_2}$};
		\node [style=none] (55) at (8.5, 1) {};
		\node [style=none] (56) at (4.5, 1) {};
		\node [style=stringbox, scale=0.7] (57) at (6.5, -1) {$\LW{Y_1}{f_2}$};
		\node [style=none] (58) at (8.5, -1) {};
		\node [style=none] (59) at (4.5, -1) {};
		\node [style=none] (60) at (1.5, -0.75) {};
		\node [style=none] (61) at (-1.25, -1.25) {};
		\node [style=none] (62) at (-1.25, 1.25) {};
		\node [style=none] (63) at (1.5, 0.75) {};
		\node [style=none] (64) at (0.25, -0.75) {};
		\node [style=none] (65) at (0.25, 0.75) {};
		\node [style=none] (66) at (-1.25, -0.75) {};
		\node [style=none] (67) at (-1.25, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (-1.25, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (-1.25, -1) {$\RW{X_2}{f_1}$};
		\node [style=none] (70) at (-2.5, 1.25) {};
		\node [style=none] (73) at (-2.5, -1.25) {};
		\node [style=none] (74) at (-2.75, -0.75) {};
		\node [style=none] (75) at (-2.75, 0.75) {};
		\node [style=none] (76) at (-4, -0.75) {};
		\node [style=none] (77) at (-4, 0.75) {};
		\node [style=stringbox, scale=0.7] (78) at (-5.5, 1) {$\delta^{-l}_{S_1, S_2, X_2}$};
		\node [style=none] (79) at (-5.5, 1.25) {};
		\node [style=none] (80) at (-5.5, 0.75) {};
		\node [style=stringbox, scale=0.7] (81) at (-5.5, -1) {$\delta^{-l}_{X_1, S_2,X_2}$};
		\node [style=none] (82) at (-5.5, -0.75) {};
		\node [style=none] (84) at (-5.5, 1) {};
		\node [style=none] (85) at (-5.5, -1) {};
		\node [style=none] (86) at (-5.5, -1.25) {};
		\node [style=none] (87) at (-7.75, -1) {};
		\node [style=none] (88) at (-7.75, 1) {};
		\node [style=label, scale=0.8] (89) at (10.75, 1) {$S_1\per (S_2 \piu Y_2)$};
		\node [style=label, scale=0.8] (90) at (-9.75, -1) {$X_1\per (S_2 \piu X_2)$};
		\node [style=label, scale=0.8] (91) at (-9.75, 1) {$S_1\per (S_2 \piu X_2)$};
		\node [style=label, scale=0.8] (92) at (10.75, -1) {$Y_1\per (S_2 \piu Y_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (54) to (56.center);
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (53.center) to (56.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=0, out=180, looseness=0.75] (60.center) to (65.center);
		\draw [in=0, out=180, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=0, out=180, looseness=0.75] (74.center) to (77.center);
		\draw [in=0, out=180, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (73.center) to (86.center);
		\draw (76.center) to (82.center);
		\draw (80.center) to (77.center);
		\draw (79.center) to (70.center);
		\draw (84.center) to (88.center);
		\draw (87.center) to (85.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step2/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (39) at (-2, 1) {$\delta^l_{S_1, S_2, Y_2}$};
		\node [style=none] (46) at (-2, 1.25) {};
		\node [style=none] (48) at (-2, 0.75) {};
		\node [style=stringbox, scale=0.7] (49) at (-2, -1) {$\delta^l_{X_1, S_2, Y_2}$};
		\node [style=none] (50) at (-2, -0.75) {};
		\node [style=none] (51) at (-2, -1.25) {};
		\node [style=none] (52) at (-2, -1) {};
		\node [style=none] (53) at (-2, 1) {};
		\node [style=stringbox, scale=0.7] (54) at (-5.5, 1) {$\LW{S_1}{f_2}$};
		\node [style=none] (55) at (-7.5, 1) {};
		\node [style=none] (56) at (-3.5, 1) {};
		\node [style=stringbox, scale=0.7] (57) at (-5.5, -1) {$\LW{X_1}{f_2}$};
		\node [style=none] (58) at (-7.5, -1) {};
		\node [style=none] (59) at (-3.5, -1) {};
		\node [style=none] (60) at (-0.5, -0.75) {};
		\node [style=none] (61) at (2.25, -1.25) {};
		\node [style=none] (62) at (2.25, 1.25) {};
		\node [style=none] (63) at (-0.5, 0.75) {};
		\node [style=none] (64) at (0.75, -0.75) {};
		\node [style=none] (65) at (0.75, 0.75) {};
		\node [style=none] (66) at (2.25, -0.75) {};
		\node [style=none] (67) at (2.25, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (2.25, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (2.25, -1) {$\RW{Y_2}{f_1}$};
		\node [style=none] (70) at (5, 1.25) {};
		\node [style=none] (73) at (5, -1.25) {};
		\node [style=none] (74) at (3.75, -0.75) {};
		\node [style=none] (75) at (3.75, 0.75) {};
		\node [style=none] (76) at (5, -0.75) {};
		\node [style=none] (77) at (5, 0.75) {};
		\node [style=label, scale=0.8] (89) at (-12.5, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (93) at (-9, 1) {$\delta^{-l}_{S_1, S_2, X_2}$};
		\node [style=none] (94) at (-9, 1.25) {};
		\node [style=none] (95) at (-9, 0.75) {};
		\node [style=stringbox, scale=0.7] (96) at (-9, -1) {$\delta^{-l}_{X_1, S_2, X_2}$};
		\node [style=none] (97) at (-9, -0.75) {};
		\node [style=none] (99) at (-11.25, -0.75) {};
		\node [style=none] (100) at (-9, -1.25) {};
		\node [style=none] (102) at (-11.25, 1.25) {};
		\node [style=none] (103) at (-11.25, 0.75) {};
		\node [style=none] (104) at (-11.25, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 0.675) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (6.25, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (6.25, 0.675) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (110) at (6.25, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.25, -1.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (54) to (56.center);
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (53.center) to (56.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=-180, out=0, looseness=0.75] (60.center) to (65.center);
		\draw [in=180, out=0, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=-180, out=0, looseness=0.75] (74.center) to (77.center);
		\draw [in=180, out=0, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (102.center) to (94.center);
		\draw (103.center) to (95.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step2/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (39) at (-4.25, 1) {$\delta^{-l}_{S_1, S_2, X_2}$};
		\node [style=none] (46) at (-4.25, 1.25) {};
		\node [style=none] (48) at (-4.25, 0.75) {};
		\node [style=stringbox, scale=0.7] (49) at (-4.25, -1) {$\delta^{-l}_{Y_1, S_2, X_2}$};
		\node [style=none] (50) at (-4.25, -0.75) {};
		\node [style=none] (51) at (-4.25, -1.25) {};
		\node [style=none] (52) at (-4.25, -1) {};
		\node [style=none] (53) at (-4.25, 1) {};
		\node [style=stringbox, scale=0.7] (54) at (-0.75, 1) {$\LW{S_1}{f_2}$};
		\node [style=none] (55) at (1.25, 1) {};
		\node [style=none] (56) at (-2.75, 1) {};
		\node [style=stringbox, scale=0.7] (57) at (-0.75, -1) {$\LW{Y_1}{f_2}$};
		\node [style=none] (58) at (1.25, -1) {};
		\node [style=none] (59) at (-2.75, -1) {};
		\node [style=none] (60) at (-5.75, -0.75) {};
		\node [style=none] (61) at (-8.5, -1.25) {};
		\node [style=none] (62) at (-8.5, 1.25) {};
		\node [style=none] (63) at (-5.75, 0.75) {};
		\node [style=none] (64) at (-7, -0.75) {};
		\node [style=none] (65) at (-7, 0.75) {};
		\node [style=none] (66) at (-8.5, -0.75) {};
		\node [style=none] (67) at (-8.5, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (-8.5, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (-8.5, -1) {$\RW{X_2}{f_1}$};
		\node [style=none] (70) at (-11.25, 1.25) {};
		\node [style=none] (73) at (-11.25, -1.25) {};
		\node [style=none] (74) at (-10, -0.75) {};
		\node [style=none] (75) at (-10, 0.75) {};
		\node [style=none] (76) at (-11.25, -0.75) {};
		\node [style=none] (77) at (-11.25, 0.75) {};
		\node [style=label, scale=0.8] (89) at (-12.5, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (93) at (2.75, 1) {$\delta^{l}_{S_1, S_2, Y_2}$};
		\node [style=none] (94) at (2.75, 1.25) {};
		\node [style=none] (95) at (2.75, 0.75) {};
		\node [style=stringbox, scale=0.7] (96) at (2.75, -1) {$\delta^{l}_{Y_1, S_2, Y_2}$};
		\node [style=none] (97) at (2.75, -0.75) {};
		\node [style=none] (99) at (5, -0.75) {};
		\node [style=none] (100) at (2.75, -1.25) {};
		\node [style=none] (102) at (5, 1.25) {};
		\node [style=none] (103) at (5, 0.75) {};
		\node [style=none] (104) at (5, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 0.675) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (6.25, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (6.25, 0.675) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (110) at (6.25, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.25, -1.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (54) to (56.center);
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (53.center) to (56.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=0, out=180, looseness=0.75] (60.center) to (65.center);
		\draw [in=0, out=180, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=0, out=180, looseness=0.75] (74.center) to (77.center);
		\draw [in=0, out=180, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (102.center) to (94.center);
		\draw (103.center) to (95.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step3/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-11.25, 1.25) {};
		\node [style=none] (48) at (-11.25, 0.5) {};
		\node [style=stringbox, scale=0.7] (49) at (-2, -1) {$\delta^l_{X_1, S_2, Y_2}$};
		\node [style=none] (50) at (-2, -0.75) {};
		\node [style=none] (51) at (-2, -1.25) {};
		\node [style=none] (52) at (-2, -1) {};
		\node [style=stringbox, scale=0.7] (57) at (-5.5, -1) {$\LW{X_1}{f_2}$};
		\node [style=none] (58) at (-7.5, -1) {};
		\node [style=none] (59) at (-3.5, -1) {};
		\node [style=none] (60) at (-0.5, -0.75) {};
		\node [style=none] (61) at (2.25, -1.25) {};
		\node [style=none] (62) at (2.25, 1.25) {};
		\node [style=none] (63) at (-0.5, 0.5) {};
		\node [style=none] (64) at (0.75, -0.75) {};
		\node [style=none] (65) at (0.75, 0.75) {};
		\node [style=none] (66) at (2.25, -0.75) {};
		\node [style=none] (67) at (2.25, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (2.25, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (2.25, -1) {$\RW{Y_2}{f_1}$};
		\node [style=none] (70) at (5, 1.25) {};
		\node [style=none] (73) at (5, -1.25) {};
		\node [style=none] (74) at (3.75, -0.75) {};
		\node [style=none] (75) at (3.75, 0.75) {};
		\node [style=none] (76) at (5, -0.75) {};
		\node [style=none] (77) at (5, 0.75) {};
		\node [style=label, scale=0.8] (89) at (-12.5, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (96) at (-9, -1) {$\delta^{-l}_{X_1, S_2, X_2}$};
		\node [style=none] (97) at (-9, -0.75) {};
		\node [style=none] (99) at (-11.25, -0.75) {};
		\node [style=none] (100) at (-9, -1.25) {};
		\node [style=none] (102) at (-11.25, 1.25) {};
		\node [style=none] (103) at (-11.25, 0.5) {};
		\node [style=none] (104) at (-11.25, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 0.425) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (6.25, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (6.25, 0.675) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (110) at (6.25, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.25, -1.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=-180, out=0, looseness=0.75] (60.center) to (65.center);
		\draw [in=180, out=0, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=-180, out=0, looseness=0.75] (74.center) to (77.center);
		\draw [in=180, out=0, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step3/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (5, 1.25) {};
		\node [style=none] (48) at (5, 0.5) {};
		\node [style=stringbox, scale=0.7] (49) at (-4.25, -1) {$\delta^{-l}_{Y_1, S_2, X_2}$};
		\node [style=none] (50) at (-4.25, -0.75) {};
		\node [style=none] (51) at (-4.25, -1.25) {};
		\node [style=none] (52) at (-4.25, -1) {};
		\node [style=stringbox, scale=0.7] (57) at (-0.75, -1) {$\LW{Y_1}{f_2}$};
		\node [style=none] (58) at (1.25, -1) {};
		\node [style=none] (59) at (-2.75, -1) {};
		\node [style=none] (60) at (-5.75, -0.75) {};
		\node [style=none] (61) at (-8.5, -1.25) {};
		\node [style=none] (62) at (-8.5, 1.25) {};
		\node [style=none] (63) at (-5.75, 0.5) {};
		\node [style=none] (64) at (-7, -0.75) {};
		\node [style=none] (65) at (-7, 0.75) {};
		\node [style=none] (66) at (-8.5, -0.75) {};
		\node [style=none] (67) at (-8.5, 0.75) {};
		\node [style=stringbox, scale=0.7] (68) at (-8.5, 1) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (-8.5, -1) {$\RW{X_2}{f_1}$};
		\node [style=none] (70) at (-11.25, 1.25) {};
		\node [style=none] (73) at (-11.25, -1.25) {};
		\node [style=none] (74) at (-10, -0.75) {};
		\node [style=none] (75) at (-10, 0.75) {};
		\node [style=none] (76) at (-11.25, -0.75) {};
		\node [style=none] (77) at (-11.25, 0.75) {};
		\node [style=label, scale=0.8] (89) at (-12.5, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (96) at (2.75, -1) {$\delta^{l}_{Y_1, S_2, Y_2}$};
		\node [style=none] (97) at (2.75, -0.75) {};
		\node [style=none] (99) at (5, -0.75) {};
		\node [style=none] (100) at (2.75, -1.25) {};
		\node [style=none] (102) at (5, 1.25) {};
		\node [style=none] (103) at (5, 0.5) {};
		\node [style=none] (104) at (5, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 0.675) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (6.25, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (6.25, 0.425) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (110) at (6.25, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.25, -1.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=0, out=180, looseness=0.75] (60.center) to (65.center);
		\draw [in=0, out=180, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=0, out=180, looseness=0.75] (74.center) to (77.center);
		\draw [in=0, out=180, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step4/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-11.25, 1.25) {};
		\node [style=none] (48) at (-11.25, 0.5) {};
		\node [style=stringbox, scale=0.7] (49) at (-2, -1) {$\delta^l_{X_1, S_2, Y_2}$};
		\node [style=none] (50) at (-2, -0.75) {};
		\node [style=none] (51) at (-2, -1.25) {};
		\node [style=none] (52) at (-2, -1) {};
		\node [style=stringbox, scale=0.7] (57) at (-5.5, -1) {$\LW{X_1}{f_2}$};
		\node [style=none] (58) at (-7.5, -1) {};
		\node [style=none] (59) at (-3.5, -1) {};
		\node [style=none] (60) at (-0.5, -0.75) {};
		\node [style=none] (61) at (2.25, -1.25) {};
		\node [style=none] (62) at (1.75, 1.25) {};
		\node [style=none] (63) at (-0.5, 0.5) {};
		\node [style=none] (64) at (0.75, -0.75) {};
		\node [style=none] (65) at (0.75, 0.5) {};
		\node [style=none] (66) at (2.25, -0.75) {};
		\node [style=none] (67) at (1.75, 0.5) {};
		\node [style=stringbox, scale=0.7] (68) at (7.25, -0.25) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (2.25, -1) {$\RW{Y_2}{f_1}$};
		\node [style=none] (70) at (4.25, 1.25) {};
		\node [style=none] (73) at (10, -1.25) {};
		\node [style=none] (74) at (3.75, -0.75) {};
		\node [style=none] (75) at (3.75, 0.5) {};
		\node [style=none] (76) at (5, -0.5) {};
		\node [style=none] (77) at (5.75, 1.25) {};
		\node [style=label, scale=0.8] (89) at (-12.5, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (96) at (-9, -1) {$\delta^{-l}_{X_1, S_2, X_2}$};
		\node [style=none] (97) at (-9, -0.75) {};
		\node [style=none] (99) at (-11.25, -0.75) {};
		\node [style=none] (100) at (-9, -1.25) {};
		\node [style=none] (102) at (-11.25, 1.25) {};
		\node [style=none] (103) at (-11.25, 0.5) {};
		\node [style=none] (104) at (-11.25, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 0.425) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (12, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (12, -0.025) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (110) at (12, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (12, -1.325) {$Y_1\per Y_2$};
		\node [style=none] (112) at (5.75, 0) {};
		\node [style=none] (113) at (7.25, -0.5) {};
		\node [style=none] (114) at (7.25, 0) {};
		\node [style=none] (115) at (8.75, -0.5) {};
		\node [style=none] (116) at (8.75, 0) {};
		\node [style=none] (117) at (8.75, 1.25) {};
		\node [style=none] (118) at (10, 0) {};
		\node [style=none] (119) at (10, -0.5) {};
		\node [style=none] (120) at (10, 1.25) {};
		\node [style=none] (121) at (10.5, -1.25) {};
		\node [style=none] (122) at (10.5, -0.5) {};
		\node [style=none] (123) at (10.5, 0) {};
		\node [style=none] (124) at (10.5, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=-180, out=0, looseness=0.75] (60.center) to (65.center);
		\draw [in=180, out=0, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=-180, out=0, looseness=0.75] (74.center) to (77.center);
		\draw [in=180, out=0] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
		\draw [in=180, out=0] (70.center) to (112.center);
		\draw (112.center) to (114.center);
		\draw (116.center) to (114.center);
		\draw (76.center) to (113.center);
		\draw (113.center) to (115.center);
		\draw (77.center) to (117.center);
		\draw [in=-180, out=0, looseness=0.75] (117.center) to (118.center);
		\draw [in=-180, out=0] (116.center) to (120.center);
		\draw [in=0, out=-180] (119.center) to (115.center);
		\draw (120.center) to (124.center);
		\draw (119.center) to (122.center);
		\draw (118.center) to (123.center);
		\draw (121.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step4/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (10, 1.25) {};
		\node [style=none] (48) at (10, 0.5) {};
		\node [style=stringbox, scale=0.7] (49) at (0.75, -1) {$\delta^l_{Y_1, S_2, X_2}$};
		\node [style=none] (50) at (0.75, -0.75) {};
		\node [style=none] (51) at (0.75, -1.25) {};
		\node [style=none] (52) at (0.75, -1) {};
		\node [style=stringbox, scale=0.7] (57) at (4.25, -1) {$\LW{Y_1}{f_2}$};
		\node [style=none] (58) at (7.75, -1) {};
		\node [style=none] (59) at (2.25, -1) {};
		\node [style=none] (60) at (-0.75, -0.75) {};
		\node [style=none] (61) at (-3.5, -1.25) {};
		\node [style=none] (62) at (-3, 1.25) {};
		\node [style=none] (63) at (-0.75, 0.5) {};
		\node [style=none] (64) at (-2, -0.75) {};
		\node [style=none] (65) at (-2, 0.5) {};
		\node [style=none] (66) at (-3.5, -0.75) {};
		\node [style=none] (67) at (-3, 0.5) {};
		\node [style=stringbox, scale=0.7] (68) at (-8.5, -0.25) {$\RW{S_2}{f_1}$};
		\node [style=stringbox, scale=0.7] (69) at (-3.5, -1) {$\RW{X_2}{f_1}$};
		\node [style=none] (70) at (-5.5, 1.25) {};
		\node [style=none] (73) at (-11.25, -1.25) {};
		\node [style=none] (74) at (-5, -0.75) {};
		\node [style=none] (75) at (-5, 0.5) {};
		\node [style=none] (76) at (-6.25, -0.5) {};
		\node [style=none] (77) at (-7, 1.25) {};
		\node [style=label, scale=0.8] (89) at (-13.25, 1.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (96) at (7.75, -1) {$\delta^{-l}_{Y_1, S_2, X_2}$};
		\node [style=none] (97) at (7.75, -0.75) {};
		\node [style=none] (99) at (10, -0.75) {};
		\node [style=none] (100) at (7.75, -1.25) {};
		\node [style=none] (102) at (10, 1.25) {};
		\node [style=none] (103) at (10, 0.5) {};
		\node [style=none] (104) at (10, -1.25) {};
		\node [style=label, scale=0.8] (105) at (-13.25, 0.175) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (106) at (-13.25, -0.675) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-13.25, -1.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (11.25, 1.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (11.25, 0.425) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (110) at (11.25, -0.675) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (11.25, -1.325) {$Y_1\per Y_2$};
		\node [style=none] (112) at (-7, 0) {};
		\node [style=none] (113) at (-8.5, -0.5) {};
		\node [style=none] (114) at (-8.5, 0) {};
		\node [style=none] (115) at (-10, -0.5) {};
		\node [style=none] (116) at (-10, 0) {};
		\node [style=none] (117) at (-10, 1.25) {};
		\node [style=none] (118) at (-11.25, 0) {};
		\node [style=none] (119) at (-11.25, -0.5) {};
		\node [style=none] (120) at (-11.25, 1.25) {};
		\node [style=none] (121) at (-11.75, -1.25) {};
		\node [style=none] (122) at (-11.75, -0.5) {};
		\node [style=none] (123) at (-11.75, 0) {};
		\node [style=none] (124) at (-11.75, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (46.center) to (62.center);
		\draw (63.center) to (48.center);
		\draw [in=0, out=180, looseness=0.75] (60.center) to (65.center);
		\draw [in=0, out=180, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (62.center) to (70.center);
		\draw (73.center) to (61.center);
		\draw [in=0, out=180, looseness=0.75] (74.center) to (77.center);
		\draw [in=0, out=180] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
		\draw [in=0, out=180] (70.center) to (112.center);
		\draw (112.center) to (114.center);
		\draw (116.center) to (114.center);
		\draw (76.center) to (113.center);
		\draw (113.center) to (115.center);
		\draw (77.center) to (117.center);
		\draw [in=0, out=180, looseness=0.75] (117.center) to (118.center);
		\draw [in=0, out=180] (116.center) to (120.center);
		\draw [in=180, out=0] (119.center) to (115.center);
		\draw (124.center) to (120.center);
		\draw (123.center) to (118.center);
		\draw (119.center) to (122.center);
		\draw (121.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step5/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48) at (-11.25, 1.25) {};
		\node [style=stringbox, scale=0.7] (49) at (-2, 0) {$\delta^l_{X_1, S_2, Y_2}$};
		\node [style=none] (50) at (-2, 0.25) {};
		\node [style=none] (51) at (-2, -0.25) {};
		\node [style=none] (52) at (-2, 0) {};
		\node [style=stringbox, scale=0.7] (57) at (-5.5, 0) {$\LW{X_1}{f_2}$};
		\node [style=none] (58) at (-7.5, 0) {};
		\node [style=none] (59) at (-3.5, 0) {};
		\node [style=none] (60) at (-0.5, 0.25) {};
		\node [style=none] (61) at (2.25, -0.25) {};
		\node [style=none] (63) at (-0.5, 1.25) {};
		\node [style=none] (64) at (0.75, 0.25) {};
		\node [style=none] (65) at (0.75, 1.25) {};
		\node [style=none] (66) at (2.25, 0.25) {};
		\node [style=none] (67) at (2.25, 1.25) {};
		\node [style=stringbox, scale=0.7] (69) at (2.25, 0) {$\RW{Y_2}{f_1}$};
		\node [style=none] (73) at (5, -0.25) {};
		\node [style=none] (74) at (3.75, 0.25) {};
		\node [style=none] (75) at (3.75, 1.25) {};
		\node [style=none] (76) at (5, 0.25) {};
		\node [style=none] (77) at (5, 1.25) {};
		\node [style=stringbox, scale=0.7] (96) at (-9, 0) {$\delta^{-l}_{X_1, S_2, X_2}$};
		\node [style=none] (97) at (-9, 0.25) {};
		\node [style=none] (99) at (-11.25, 0.25) {};
		\node [style=none] (100) at (-9, -0.25) {};
		\node [style=none] (103) at (-11.25, 1.25) {};
		\node [style=none] (104) at (-11.25, -0.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 1.175) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, 0.325) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -0.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (109) at (6.25, 1.175) {$S_1\per Y_2$};
		\node [style=label, scale=0.8] (110) at (6.25, 0.325) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.25, -0.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (63.center) to (48.center);
		\draw [in=-180, out=0, looseness=0.75] (60.center) to (65.center);
		\draw [in=180, out=0, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (73.center) to (61.center);
		\draw [in=-180, out=0, looseness=0.75] (74.center) to (77.center);
		\draw [in=180, out=0, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/step5/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48) at (5, 1.25) {};
		\node [style=stringbox, scale=0.7] (49) at (-4.25, 0) {$\delta^{-l}_{Y_1, S_2, X_2}$};
		\node [style=none] (50) at (-4.25, 0.25) {};
		\node [style=none] (51) at (-4.25, -0.25) {};
		\node [style=none] (52) at (-4.25, 0) {};
		\node [style=stringbox, scale=0.7] (57) at (-0.75, 0) {$\LW{Y_1}{f_2}$};
		\node [style=none] (58) at (1.25, 0) {};
		\node [style=none] (59) at (-2.75, 0) {};
		\node [style=none] (60) at (-5.75, 0.25) {};
		\node [style=none] (61) at (-8.5, -0.25) {};
		\node [style=none] (63) at (-5.75, 1.25) {};
		\node [style=none] (64) at (-7, 0.25) {};
		\node [style=none] (65) at (-7, 1.25) {};
		\node [style=none] (66) at (-8.5, 0.25) {};
		\node [style=none] (67) at (-8.5, 1.25) {};
		\node [style=stringbox, scale=0.7] (69) at (-8.5, 0) {$\RW{X_2}{f_1}$};
		\node [style=none] (73) at (-11.25, -0.25) {};
		\node [style=none] (74) at (-10, 0.25) {};
		\node [style=none] (75) at (-10, 1.25) {};
		\node [style=none] (76) at (-11.25, 0.25) {};
		\node [style=none] (77) at (-11.25, 1.25) {};
		\node [style=stringbox, scale=0.7] (96) at (2.75, 0) {$\delta^{l}_{Y_1, S_2, Y_2}$};
		\node [style=none] (97) at (2.75, 0.25) {};
		\node [style=none] (99) at (5, 0.25) {};
		\node [style=none] (100) at (2.75, -0.25) {};
		\node [style=none] (103) at (5, 1.25) {};
		\node [style=none] (104) at (5, -0.25) {};
		\node [style=label, scale=0.8] (105) at (-12.5, 1.175) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (106) at (-12.5, 0.325) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (-12.5, -0.325) {$X_1\per X_2$};
		\node [style=label, scale=0.8] (109) at (6.5, 1.175) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (110) at (6.5, 0.325) {$Y_1\per S_2$};
		\node [style=label, scale=0.8] (111) at (6.5, -0.325) {$Y_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (57) to (58.center);
		\draw (57) to (59.center);
		\draw (59.center) to (52.center);
		\draw (50.center) to (60.center);
		\draw (61.center) to (51.center);
		\draw (63.center) to (48.center);
		\draw [in=0, out=180, looseness=0.75] (60.center) to (65.center);
		\draw [in=0, out=180, looseness=0.75] (63.center) to (64.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (64.center);
		\draw (73.center) to (61.center);
		\draw [in=0, out=180, looseness=0.75] (74.center) to (77.center);
		\draw [in=0, out=180, looseness=0.75] (75.center) to (76.center);
		\draw (67.center) to (75.center);
		\draw (66.center) to (74.center);
		\draw (99.center) to (97.center);
		\draw (100.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/strict1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (39) at (3.5, 0) {$\delta^l_{S_1, S_2, Y_2}$};
		\node [style=none] (46) at (3.5, 0.25) {};
		\node [style=none] (48) at (3.5, -0.25) {};
		\node [style=none] (53) at (3.5, 0) {};
		\node [style=stringbox, scale=0.7] (54) at (0, 0) {$\LW{S_1}{f_2}$};
		\node [style=none] (55) at (-2, 0) {};
		\node [style=none] (56) at (2, 0) {};
		\node [style=none] (63) at (5.75, -0.25) {};
		\node [style=none] (70) at (5.75, 0.25) {};
		\node [style=label, scale=0.8] (89) at (-7, 0.325) {$S_1\per S_2$};
		\node [style=stringbox, scale=0.7] (93) at (-3.5, 0) {$\delta^{-l}_{S_1, S_2, X_2}$};
		\node [style=none] (94) at (-3.5, 0.25) {};
		\node [style=none] (95) at (-3.5, -0.25) {};
		\node [style=none] (102) at (-5.75, 0.25) {};
		\node [style=none] (103) at (-5.75, -0.25) {};
		\node [style=label, scale=0.8] (105) at (-7, -0.325) {$S_1\per X_2$};
		\node [style=label, scale=0.8] (108) at (7, 0.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (109) at (7, -0.325) {$S_1\per Y_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (55.center) to (54);
		\draw (54) to (56.center);
		\draw (53.center) to (56.center);
		\draw (63.center) to (48.center);
		\draw (102.center) to (94.center);
		\draw (103.center) to (95.center);
		\draw (46.center) to (70.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/exchange-utr/strict2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox, scale=0.7] (68) at (0, 0) {$\RW{S_2}{f_1}$};
		\node [style=none] (76) at (2.5, -0.25) {};
		\node [style=label, scale=0.8] (89) at (-4, 0.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (105) at (-4, -0.325) {$X_1\per S_2$};
		\node [style=label, scale=0.8] (106) at (4, 0.325) {$S_1\per S_2$};
		\node [style=label, scale=0.8] (107) at (4, -0.325) {$Y_1\per S_2$};
		\node [style=none] (112) at (2.5, 0.25) {};
		\node [style=none] (113) at (0, -0.25) {};
		\node [style=none] (114) at (0, 0.25) {};
		\node [style=none] (115) at (-2.5, -0.25) {};
		\node [style=none] (116) at (-2.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (112.center) to (114.center);
		\draw (116.center) to (114.center);
		\draw (76.center) to (113.center);
		\draw (113.center) to (115.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/fbAx/coherence/codischargerLhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1.25, 0) {};
		\node [style=black] (7) at (-2.25, 0) {};
		\node [style=label] (8) at (-0.25, 0) {$X \perG Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/coherence/dischargerLhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1.25, 0) {};
		\node [style=black] (7) at (-0.25, 0) {};
		\node [style=label] (8) at (-2.25, 0) {$X \perG Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/assoc/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (3, 1.25) {$X$};
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.75, -0.625) {};
		\node [style=none] (123) at (0.75, 0.625) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=none] (125) at (2.5, -0.625) {};
		\node [style=none] (127) at (-1, 0) {};
		\node [style=black] (128) at (1.5, 0.625) {};
		\node [style=none] (129) at (2.25, 0) {};
		\node [style=none] (130) at (2.25, 1.25) {};
		\node [style=none] (131) at (2.5, 0) {};
		\node [style=none] (132) at (2.5, 1.25) {};
		\node [style=label] (133) at (3, 0) {$X$};
		\node [style=label] (134) at (3, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (125.center) to (122.center);
		\draw (127.center) to (121);
		\draw [bend right] (130.center) to (128);
		\draw [bend right] (128) to (129.center);
		\draw (130.center) to (132.center);
		\draw (131.center) to (129.center);
		\draw (123.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/assoc/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (3, -0.625) {$X$};
		\node [style=black] (121) at (0, 0.625) {};
		\node [style=none] (122) at (0.75, 1.25) {};
		\node [style=none] (123) at (0.75, 0) {};
		\node [style=label] (124) at (-1.5, 0.625) {$X$};
		\node [style=none] (125) at (2.5, 1.25) {};
		\node [style=none] (127) at (-1, 0.625) {};
		\node [style=black] (128) at (1.5, 0) {};
		\node [style=none] (129) at (2.25, 0.625) {};
		\node [style=none] (130) at (2.25, -0.625) {};
		\node [style=none] (131) at (2.5, 0.625) {};
		\node [style=none] (132) at (2.5, -0.625) {};
		\node [style=label] (133) at (3, 0.625) {$X$};
		\node [style=label] (134) at (3, 1.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (125.center) to (122.center);
		\draw (127.center) to (121);
		\draw [bend left] (130.center) to (128);
		\draw [bend left] (128) to (129.center);
		\draw (130.center) to (132.center);
		\draw (131.center) to (129.center);
		\draw (123.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/comm/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.75, 0.625) {};
		\node [style=none] (123) at (0.75, -0.625) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=none] (125) at (2.5, 0.625) {};
		\node [style=none] (127) at (-1, 0) {};
		\node [style=label] (134) at (3, 0.625) {$X$};
		\node [style=none] (135) at (2.5, -0.625) {};
		\node [style=none] (136) at (1, -0.625) {};
		\node [style=none] (137) at (1, 0.625) {};
		\node [style=none] (138) at (2.25, -0.625) {};
		\node [style=none] (139) at (2.25, 0.625) {};
		\node [style=label] (140) at (3, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (127.center) to (121);
		\draw [in=180, out=0, looseness=0.75] (137.center) to (138.center);
		\draw [in=0, out=-180, looseness=0.75] (139.center) to (136.center);
		\draw (122.center) to (137.center);
		\draw (135.center) to (138.center);
		\draw (125.center) to (139.center);
		\draw (136.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/comm/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.75, 0.625) {};
		\node [style=none] (123) at (0.75, -0.625) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=none] (125) at (1.25, 0.625) {};
		\node [style=none] (127) at (-1, 0) {};
		\node [style=label] (134) at (1.75, 0.625) {$X$};
		\node [style=none] (135) at (1.25, -0.625) {};
		\node [style=label] (140) at (1.75, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (127.center) to (121);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/nat/copy/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.75, 0.625) {};
		\node [style=none] (123) at (0.75, -0.625) {};
		\node [style=label] (124) at (-3.5, 0) {$X$};
		\node [style=none] (125) at (1.25, 0.625) {};
		\node [style=label] (134) at (1.75, 0.625) {$Y$};
		\node [style=none] (135) at (1.25, -0.625) {};
		\node [style=label] (140) at (1.75, -0.625) {$Y$};
		\node [style=none] (141) at (-3, 0) {};
		\node [style=bbox] (142) at (-1.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
		\draw (141.center) to (142);
		\draw (142) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/nat/copy/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0.25, 0) {};
		\node [style=none] (122) at (1, 0.625) {};
		\node [style=none] (123) at (1, -0.625) {};
		\node [style=label] (124) at (-1.25, 0) {$X$};
		\node [style=none] (125) at (3, 0.625) {};
		\node [style=label] (134) at (3.5, 0.625) {$Y$};
		\node [style=none] (135) at (3, -0.625) {};
		\node [style=label] (140) at (3.5, -0.625) {$Y$};
		\node [style=none] (141) at (-0.75, 0) {};
		\node [style=bbox, scale=0.8] (142) at (2, 0.625) {$f$};
		\node [style=bbox, scale=0.8] (143) at (2, -0.625) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
		\draw (141.center) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/nat/discard/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0, 0) {};
		\node [style=label] (124) at (-3.5, 0) {$X$};
		\node [style=none] (141) at (-3, 0) {};
		\node [style=bbox] (142) at (-1.5, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (141.center) to (142);
		\draw (142) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/nat/discard/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=label] (124) at (-3.5, 0) {$X$};
		\node [style=none] (141) at (-3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (141.center) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/unit/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0, 0) {};
		\node [style=none] (122) at (0.75, 0.625) {};
		\node [style=none] (123) at (0.75, -0.625) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=black] (125) at (1, 0.625) {};
		\node [style=none] (127) at (-1, 0) {};
		\node [style=none] (135) at (1.25, -0.625) {};
		\node [style=label] (140) at (1.75, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (127.center) to (121);
		\draw (122.center) to (125);
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/comonoid/unit/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (123) at (-1, 0) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=none] (135) at (1, 0) {};
		\node [style=label] (140) at (1.5, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/assoc/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-1.5, 1.25) {$X$};
		\node [style=black] (121) at (1.5, 0) {};
		\node [style=none] (122) at (0.75, -0.625) {};
		\node [style=none] (123) at (0.75, 0.625) {};
		\node [style=label] (124) at (3, 0) {$X$};
		\node [style=none] (125) at (-1, -0.625) {};
		\node [style=none] (127) at (2.5, 0) {};
		\node [style=black] (128) at (0, 0.625) {};
		\node [style=none] (129) at (-0.75, 0) {};
		\node [style=none] (130) at (-0.75, 1.25) {};
		\node [style=none] (131) at (-1, 0) {};
		\node [style=none] (132) at (-1, 1.25) {};
		\node [style=label] (133) at (-1.5, 0) {$X$};
		\node [style=label] (134) at (-1.5, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (123.center) to (121);
		\draw [bend left] (121) to (122.center);
		\draw (125.center) to (122.center);
		\draw (127.center) to (121);
		\draw [bend left] (130.center) to (128);
		\draw [bend left] (128) to (129.center);
		\draw (130.center) to (132.center);
		\draw (131.center) to (129.center);
		\draw (123.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/assoc/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-1.5, -0.625) {$X$};
		\node [style=black] (121) at (1.5, 0.625) {};
		\node [style=none] (122) at (0.75, 1.25) {};
		\node [style=none] (123) at (0.75, 0) {};
		\node [style=label] (124) at (3, 0.625) {$X$};
		\node [style=none] (125) at (-1, 1.25) {};
		\node [style=none] (127) at (2.5, 0.625) {};
		\node [style=black] (128) at (0, 0) {};
		\node [style=none] (129) at (-0.75, 0.625) {};
		\node [style=none] (130) at (-0.75, -0.625) {};
		\node [style=none] (131) at (-1, 0.625) {};
		\node [style=none] (132) at (-1, -0.625) {};
		\node [style=label] (133) at (-1.5, 0.625) {$X$};
		\node [style=label] (134) at (-1.5, 1.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (125.center) to (122.center);
		\draw (127.center) to (121);
		\draw [bend right] (130.center) to (128);
		\draw [bend right] (128) to (129.center);
		\draw (130.center) to (132.center);
		\draw (131.center) to (129.center);
		\draw (123.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/comm/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (1.5, 0) {};
		\node [style=none] (122) at (0.75, 0.625) {};
		\node [style=none] (123) at (0.75, -0.625) {};
		\node [style=label] (124) at (3, 0) {$X$};
		\node [style=none] (125) at (-1, 0.625) {};
		\node [style=none] (127) at (2.5, 0) {};
		\node [style=label] (134) at (-1.5, 0.625) {$X$};
		\node [style=none] (135) at (-1, -0.625) {};
		\node [style=none] (136) at (0.5, -0.625) {};
		\node [style=none] (137) at (0.5, 0.625) {};
		\node [style=none] (138) at (-0.75, -0.625) {};
		\node [style=none] (139) at (-0.75, 0.625) {};
		\node [style=label] (140) at (-1.5, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (127.center) to (121);
		\draw [in=0, out=180, looseness=0.75] (137.center) to (138.center);
		\draw [in=180, out=0, looseness=0.75] (139.center) to (136.center);
		\draw (122.center) to (137.center);
		\draw (135.center) to (138.center);
		\draw (125.center) to (139.center);
		\draw (136.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/comm/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0.25, 0) {};
		\node [style=none] (122) at (-0.5, 0.625) {};
		\node [style=none] (123) at (-0.5, -0.625) {};
		\node [style=label] (124) at (1.75, 0) {$X$};
		\node [style=none] (125) at (-1, 0.625) {};
		\node [style=none] (127) at (1.25, 0) {};
		\node [style=label] (134) at (-1.5, 0.625) {$X$};
		\node [style=none] (135) at (-1, -0.625) {};
		\node [style=label] (140) at (-1.5, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (127.center) to (121);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/nat/copy/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (-1.75, 0) {};
		\node [style=none] (122) at (-2.5, 0.625) {};
		\node [style=none] (123) at (-2.5, -0.625) {};
		\node [style=label] (124) at (1.75, 0) {$Y$};
		\node [style=none] (125) at (-3, 0.625) {};
		\node [style=label] (134) at (-3.5, 0.625) {$X$};
		\node [style=none] (135) at (-3, -0.625) {};
		\node [style=label] (140) at (-3.5, -0.625) {$X$};
		\node [style=none] (141) at (1.25, 0) {};
		\node [style=stringbox] (142) at (-0.25, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
		\draw (141.center) to (142);
		\draw (142) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/nat/copy/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (2, 0) {};
		\node [style=none] (122) at (1.25, 0.625) {};
		\node [style=none] (123) at (1.25, -0.625) {};
		\node [style=label] (124) at (3.5, 0) {$Y$};
		\node [style=none] (125) at (-0.75, 0.625) {};
		\node [style=label] (134) at (-1.25, 0.625) {$X$};
		\node [style=none] (135) at (-0.75, -0.625) {};
		\node [style=label] (140) at (-1.25, -0.625) {$X$};
		\node [style=none] (141) at (3, 0) {};
		\node [style=stringbox, scale=0.8] (142) at (0.25, 0.625) {$f$};
		\node [style=stringbox, scale=0.8] (143) at (0.25, -0.625) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (122.center) to (125.center);
		\draw (135.center) to (123.center);
		\draw (141.center) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/nat/discard/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (-3.5, 0) {};
		\node [style=label] (124) at (0, 0) {$Y$};
		\node [style=none] (141) at (-0.5, 0) {};
		\node [style=stringbox] (142) at (-2, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (141.center) to (142);
		\draw (142) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/nat/discard/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (-3.5, 0) {};
		\node [style=label] (124) at (-1.5, 0) {$Y$};
		\node [style=none] (141) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (141.center) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/unit/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (121) at (0.25, 0) {};
		\node [style=none] (122) at (-0.5, 0.625) {};
		\node [style=none] (123) at (-0.5, -0.625) {};
		\node [style=label] (124) at (1.75, 0) {$X$};
		\node [style=black] (125) at (-0.75, 0.625) {};
		\node [style=none] (127) at (1.25, 0) {};
		\node [style=none] (135) at (-1, -0.625) {};
		\node [style=label] (140) at (-1.5, -0.625) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (127.center) to (121);
		\draw (122.center) to (125);
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/fbAx/monoid/unit/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (123) at (-1, 0) {};
		\node [style=label] (124) at (-1.5, 0) {$X$};
		\node [style=none] (135) at (1, 0) {};
		\node [style=label] (140) at (1.5, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (135.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/EM/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 1.5) {$R$};
		\node [style=none] (77) at (0.5, 2.5) {};
		\node [style=none] (80) at (0.75, 0.5) {};
		\node [style=none] (82) at (-0.5, 1.5) {};
		\node [style=label] (83) at (-4.5, 0) {$U$};
		\node [style=none] (86) at (0.75, -0.5) {};
		\node [style=none] (89) at (0.5, -2.5) {};
		\node [style=none] (90) at (-0.5, -1.5) {};
		\node [style=none] (94) at (3.75, 1.15) {};
		\node [style=none] (95) at (2.5, 1.15) {};
		\node [style=none] (96) at (2.5, -1.15) {};
		\node [style=none] (97) at (3.75, -1.15) {};
		\node [style=none] (99) at (-0.5, 2.5) {};
		\node [style=none] (100) at (-0.75, 0.5) {};
		\node [style=none] (102) at (-0.75, -0.5) {};
		\node [style=none] (103) at (-0.5, -2.5) {};
		\node [style=none] (104) at (-3.75, 0) {};
		\node [style=none] (105) at (-3.75, 1.15) {};
		\node [style=none] (106) at (-2.5, 1.15) {};
		\node [style=none] (107) at (-2.5, -1.15) {};
		\node [style=none] (108) at (-3.75, -1.15) {};
		\node [style=none] (110) at (-2, 0) {};
		\node [style=bbox] (111) at (0, -1.5) {$\bar R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (82.center) to (69);
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw (90.center) to (111);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/EM/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.75, 0.75) {};
		\node [style=none] (129) at (1.75, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
		\node [style=none] (131) at (-0.75, 0) {};
		\node [style=black] (133) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/NC/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.75, 0.75) {};
		\node [style=none] (129) at (1.75, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
		\node [style=none] (131) at (-0.75, 0) {};
		\node [style=black] (133) at (0, 0) {};
		\node [style=none] (138) at (0.5, 0.375) {};
		\node [style=none] (139) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (140) at (1, 0.375) {$R$};
		\node [style=bbox, scale=0.8] (141) at (1, -0.375) {$\bar{R}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
		\draw [bend left] (133) to (138.center);
		\draw [bend right] (133) to (139.center);
		\draw (139.center) to (141);
		\draw (140) to (138.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/NC/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (0, 0.75) {};
		\node [style=none] (129) at (0, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
		\node [style=none] (131) at (-0.75, 0) {};
		\node [style=none] (132) at (2.75, 0.75) {};
		\node [style=none] (133) at (2, 0.75) {};
		\node [style=none] (134) at (2, -0.75) {};
		\node [style=none] (135) at (2.75, -0.75) {};
		\node [style=none] (137) at (0.775, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to [bend right=90, looseness=1.75] (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw [tape] (134.center)
			 to [bend left=90, looseness=1.75] (133.center)
			 to (132.center)
			 to (135.center)
			 to cycle;
		\draw (131.center) to (137.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/assign.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.75, -0.75) {$\Delta'$};
		\node [style=none] (127) at (-1.25, 1.5) {};
		\node [style=none] (128) at (3.5, 1.5) {};
		\node [style=none] (129) at (3.5, -1.5) {};
		\node [style=none] (130) at (-1.25, -1.5) {};
		\node [style=none] (131) at (-1.25, -0.75) {};
		\node [style=black] (133) at (-0.5, -0.75) {};
		\node [style=none] (138) at (0, -0.375) {};
		\node [style=none] (139) at (0, -1.125) {};
		\node [style=bbox, minimum height=1.8em] (142) at (1.25, 0) {$\encoding{e}$};
		\node [style=label] (143) at (-1.75, 0.75) {$\Gamma'$};
		\node [style=none] (144) at (-1.25, 0.75) {};
		\node [style=black] (145) at (-0.5, 0.75) {};
		\node [style=none] (146) at (0, 1.125) {};
		\node [style=none] (147) at (0, 0.375) {};
		\node [style=none] (148) at (-1.25, 0) {};
		\node [style=none] (150) at (3.5, 0) {};
		\node [style=none] (151) at (1.5, -1.125) {};
		\node [style=none] (152) at (1.5, 1.125) {};
		\node [style=none] (153) at (1.25, -0.375) {};
		\node [style=none] (154) at (1.25, 0.375) {};
		\node [style=none] (157) at (2, 1.125) {};
		\node [style=none] (158) at (2, -1.125) {};
		\node [style=label] (160) at (-1.75, 0) {$A$};
		\node [style=none] (161) at (3.5, 0.75) {};
		\node [style=none] (162) at (3.5, -0.75) {};
		\node [style=label] (163) at (4, -0.75) {$\Delta'$};
		\node [style=label] (164) at (4, 0.75) {$\Gamma'$};
		\node [style=label] (165) at (4, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
		\draw [bend left] (133) to (138.center);
		\draw [bend right] (133) to (139.center);
		\draw (144.center) to (145);
		\draw [bend left] (145) to (146.center);
		\draw [bend right] (145) to (147.center);
		\draw (148.center) to (142);
		\draw (142) to (150.center);
		\draw (147.center) to (154.center);
		\draw (138.center) to (153.center);
		\draw (139.center) to (151.center);
		\draw (146.center) to (152.center);
		\draw [in=180, out=0, looseness=1.25] (151.center) to (158.center);
		\draw [in=0, out=180, looseness=1.25] (157.center) to (152.center);
		\draw [in=360, out=-180, looseness=0.75] (161.center) to (157.center);
		\draw [in=0, out=-180, looseness=0.75] (162.center) to (158.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/corefl/lhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (1.75, 1) {};
		\node [style=none] (128) at (-1, 1) {};
		\node [style=none] (129) at (-1, -0.75) {};
		\node [style=none] (130) at (1.75, -0.75) {};
		\node [style=label] (131) at (-1.5, 0) {$U$};
		\node [style=none] (132) at (-1, 0) {};
		\node [style=label] (133) at (2.25, -0.375) {$U$};
		\node [style=black] (134) at (-0.25, 0) {};
		\node [style=none] (135) at (0.25, -0.375) {};
		\node [style=none] (136) at (0.25, 0.375) {};
		\node [style=none] (137) at (1.75, -0.375) {};
		\node [style=bbox, scale=0.9] (138) at (0.75, 0.375) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw [bend right] (136.center) to (134);
		\draw [bend right] (134) to (135.center);
		\draw (137.center) to (135.center);
		\draw (134) to (132.center);
		\draw (136.center) to (138);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/corefl/rhs.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (-1.375, 0.875) {};
		\node [style=none] (128) at (1.375, 0.875) {};
		\node [style=none] (129) at (1.375, -0.875) {};
		\node [style=none] (130) at (-1.375, -0.875) {};
		\node [style=label] (131) at (1.875, 0) {$U$};
		\node [style=none] (141) at (-1.375, 0) {};
		\node [style=none] (142) at (1.375, 0) {};
		\node [style=corefl] (143) at (0, 0) {$P$};
		\node [style=label] (144) at (-1.875, 0) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (142.center) to (141.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/function/step1.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0, 0) {$f$};
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (117) at (-0.75, 0) {};
		\node [style=label] (120) at (2, -0.375) {$A$};
		\node [style=black] (121) at (0.75, 0) {};
		\node [style=none] (122) at (1.25, -0.375) {};
		\node [style=none] (123) at (1.25, 0.375) {};
		\node [style=label] (124) at (2, 0.375) {$A$};
		\node [style=none] (125) at (1.5, -0.375) {};
		\node [style=none] (126) at (1.5, 0.375) {};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.5, 0.75) {};
		\node [style=none] (129) at (1.5, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
    \draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/function/step2.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=label] (120) at (2.25, -0.375) {$A$};
		\node [style=label] (124) at (2.25, 0.375) {$A$};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.75, 0.75) {};
		\node [style=none] (129) at (1.75, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
		\node [style=none] (131) at (-0.75, 0) {};
		\node [style=black] (133) at (0, 0) {};
		\node [style=none] (136) at (1.75, 0.375) {};
		\node [style=none] (137) at (1.75, -0.375) {};
		\node [style=none] (138) at (0.5, 0.375) {};
		\node [style=none] (139) at (0.5, -0.375) {};
		\node [style=bbox, scale=0.8] (140) at (1, 0.375) {$f$};
		\node [style=bbox, scale=0.8] (141) at (1, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
		\draw [bend left] (133) to (138.center);
		\draw [bend right] (133) to (139.center);
		\draw (139.center) to (141);
		\draw (141) to (137.center);
		\draw (136.center) to (140);
		\draw (140) to (138.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/function/step3.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.9] (107) at (0, 0) {$f$};
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (117) at (-0.75, 0) {};
		\node [style=black] (121) at (0.75, 0) {};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.5, 0.75) {};
		\node [style=none] (129) at (1.5, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (107) to (121);
		\draw (117.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/function/step4.tikz <==
\begin{tikzpicture}[scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.25, 0) {$U$};
		\node [style=none] (127) at (-0.75, 0.75) {};
		\node [style=none] (128) at (1.75, 0.75) {};
		\node [style=none] (129) at (1.75, -0.75) {};
		\node [style=none] (130) at (-0.75, -0.75) {};
		\node [style=none] (131) at (-0.75, 0) {};
		\node [style=black] (133) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/inclusions/hoare/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (138) at (6.75, 1) {};
		\node [style=none] (139) at (6.75, -1) {};
		\node [style=none] (144) at (8.25, 0) {};
		\node [style=none] (148) at (12, 1) {};
		\node [style=none] (149) at (12, -1) {};
		\node [style=none] (159) at (12, 0) {};
		\node [style=label] (160) at (12.75, 0) {$\Gamma$};
		\node [style=bboxOp] (165) at (8.25, 0) {$\encoding{P}$};
		\node [style=bbox] (166) at (10.5, 0) {$\encoding{C}$};
		\node [style=label] (167) at (6, 0) {$\phantom{\Gamma}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (149.center)
			 to (139.center)
			 to (138.center)
			 to (148.center)
			 to cycle;
		\draw (165) to (166);
		\draw (166) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/inclusions/hoare/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (167) at (6.75, 1) {};
		\node [style=none] (168) at (6.75, -1) {};
		\node [style=none] (169) at (10.5, 0) {};
		\node [style=none] (170) at (12, 1) {};
		\node [style=none] (171) at (12, -1) {};
		\node [style=none] (172) at (12, 0) {};
		\node [style=label] (173) at (12.75, 0) {$\Gamma$};
		\node [style=bbox] (174) at (10.5, 0) {$\encoding{Q}$};
		\node [style=label] (175) at (6, 0) {$\phantom{\Gamma}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (171.center)
			 to (168.center)
			 to (167.center)
			 to (170.center)
			 to cycle;
		\draw (174) to (172.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/inclusions/suffInc/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (167) at (12.75, 1) {};
		\node [style=none] (168) at (12.75, -1) {};
		\node [style=none] (169) at (9, 0) {};
		\node [style=none] (170) at (7.5, 1) {};
		\node [style=none] (171) at (7.5, -1) {};
		\node [style=none] (172) at (7.5, 0) {};
		\node [style=label] (173) at (6.75, 0) {$\Gamma$};
		\node [style=bbox] (174) at (9, 0) {$\encoding{P}$};
		\node [style=label] (175) at (13.5, 0) {$\phantom{\Gamma}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (171.center)
			 to (168.center)
			 to (167.center)
			 to (170.center)
			 to cycle;
		\draw (174) to (172.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/inclusions/suffInc/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (138) at (12.75, 1) {};
		\node [style=none] (139) at (12.75, -1) {};
		\node [style=none] (144) at (11.25, 0) {};
		\node [style=none] (148) at (7.5, 1) {};
		\node [style=none] (149) at (7.5, -1) {};
		\node [style=none] (159) at (7.5, 0) {};
		\node [style=label] (160) at (6.75, 0) {$\Gamma$};
		\node [style=bbox] (165) at (11.25, 0) {$\encoding{Q}$};
		\node [style=bbox] (166) at (9, 0) {$\encoding{C}$};
		\node [style=label] (167) at (13.5, 0) {$\phantom{\Gamma}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (149.center)
			 to (139.center)
			 to (138.center)
			 to (148.center)
			 to cycle;
		\draw (165) to (166);
		\draw (166) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=corefl, scale=0.7] (69) at (-1, 1.5) {$\encoding{B}$};
		\node [style=none] (77) at (2.25, 2.5) {};
		\node [style=none] (80) at (2.5, 0.5) {};
		\node [style=none] (82) at (-1.75, 1.5) {};
		\node [style=none] (86) at (2.5, -0.5) {};
		\node [style=none] (89) at (2.25, -2.5) {};
		\node [style=none] (90) at (-1.75, -1.5) {};
		\node [style=none] (94) at (5.5, 1.15) {};
		\node [style=none] (95) at (4.25, 1.15) {};
		\node [style=none] (96) at (4.25, -1.15) {};
		\node [style=none] (97) at (5.5, -1.15) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (105) at (-6.25, 1.15) {};
		\node [style=none] (106) at (-3.75, 1.15) {};
		\node [style=none] (107) at (-3.75, -1.15) {};
		\node [style=none] (108) at (-6.25, -1.15) {};
		\node [style=none] (110) at (-3.25, 0) {};
		\node [style=corefl, scale=0.6] (111) at (-1, -1.5) {$\encoding{\neg B}$};
		\node [style=label] (121) at (6, 0) {$\Gamma$};
		\node [style=bboxOp] (126) at (-5, 0) {$\encoding{P}$};
		\node [style=bbox] (127) at (1.25, 1.5) {$\encoding{C}$};
		\node [style=bbox] (128) at (1.25, -1.5) {$\encoding{D}$};
		\node [style=none] (129) at (2.25, 1.5) {};
		\node [style=none] (130) at (2.25, -1.5) {};
		\node [style=none] (131) at (5.5, 0) {};
		\node [style=none] (132) at (3.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (82.center) to (69);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw (90.center) to (111);
		\draw (131.center) to (132.center);
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw (69) to (127);
		\draw (127) to (129.center);
		\draw (130.center) to (128);
		\draw (128) to (111);
		\draw (126) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=corefl, scale=0.7] (69) at (-1, 1.5) {$\encoding{B}$};
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (80) at (2.25, 0.5) {};
		\node [style=none] (82) at (-3.25, 1.5) {};
		\node [style=none] (86) at (2.25, -0.5) {};
		\node [style=none] (89) at (2, -2.5) {};
		\node [style=none] (90) at (-3.25, -1.5) {};
		\node [style=none] (94) at (5.25, 1.15) {};
		\node [style=none] (95) at (4, 1.15) {};
		\node [style=none] (96) at (4, -1.15) {};
		\node [style=none] (97) at (5.25, -1.15) {};
		\node [style=none] (99) at (-4, 2.5) {};
		\node [style=none] (100) at (-4.25, 0.5) {};
		\node [style=none] (102) at (-4.25, -0.5) {};
		\node [style=none] (103) at (-4, -2.5) {};
		\node [style=none] (105) at (-7.25, 1.15) {};
		\node [style=none] (106) at (-6, 1.15) {};
		\node [style=none] (107) at (-6, -1.15) {};
		\node [style=none] (108) at (-7.25, -1.15) {};
		\node [style=corefl, scale=0.6] (111) at (-1, -1.5) {$\encoding{\neg B}$};
		\node [style=label] (121) at (5.75, 0) {$\Gamma$};
		\node [style=bbox] (127) at (1.25, 1.5) {$\encoding{C}$};
		\node [style=bbox] (128) at (1.25, -1.5) {$\encoding{D}$};
		\node [style=none] (129) at (2, 1.5) {};
		\node [style=none] (130) at (2, -1.5) {};
		\node [style=none] (131) at (5.25, 0) {};
		\node [style=none] (132) at (3.5, 0) {};
		\node [style=bboxOp] (134) at (-3.25, 1.5) {$\encoding{P}$};
		\node [style=bboxOp] (135) at (-3.25, -1.5) {$\encoding{P}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (82.center) to (69);
		\draw (90.center) to (111);
		\draw (131.center) to (132.center);
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw (69) to (127);
		\draw (127) to (129.center);
		\draw (130.center) to (128);
		\draw (128) to (111);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (80) at (2.25, 0.5) {};
		\node [style=none] (86) at (2.25, -0.5) {};
		\node [style=none] (89) at (2, -2.5) {};
		\node [style=none] (94) at (5.25, 1.15) {};
		\node [style=none] (95) at (4, 1.15) {};
		\node [style=none] (96) at (4, -1.15) {};
		\node [style=none] (97) at (5.25, -1.15) {};
		\node [style=none] (99) at (0.25, 2.5) {};
		\node [style=none] (100) at (0, 0.5) {};
		\node [style=none] (102) at (0, -0.5) {};
		\node [style=none] (103) at (0.25, -2.5) {};
		\node [style=none] (105) at (-3, 1.15) {};
		\node [style=none] (106) at (-1.75, 1.15) {};
		\node [style=none] (107) at (-1.75, -1.15) {};
		\node [style=none] (108) at (-3, -1.15) {};
		\node [style=label] (121) at (5.75, 0) {$\Gamma$};
		\node [style=bboxOp] (127) at (1.25, 1.5) {$\encoding{Q}$};
		\node [style=bboxOp] (128) at (1.25, -1.5) {$\encoding{Q}$};
		\node [style=none] (129) at (2, 1.5) {};
		\node [style=none] (130) at (2, -1.5) {};
		\node [style=none] (131) at (5.25, 0) {};
		\node [style=none] (132) at (3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (131.center) to (132.center);
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw (127) to (129.center);
		\draw (130.center) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (0, 1.25) {};
		\node [style=none] (128) at (3.5, 1.25) {};
		\node [style=none] (129) at (3.5, -1.25) {};
		\node [style=none] (130) at (0, -1.25) {};
		\node [style=none] (150) at (3.5, 0) {};
		\node [style=label] (165) at (4, 0) {$\Gamma$};
		\node [style=none] (176) at (1.75, 0) {};
		\node [style=bboxOp, minimum height=1.8em] (185) at (1.5, 0) {$\encoding{Q}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (150.center) to (176.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/if/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (80) at (2.25, 0.5) {};
		\node [style=none] (86) at (2.25, -0.5) {};
		\node [style=none] (89) at (2, -2.5) {};
		\node [style=none] (94) at (5.25, 1.15) {};
		\node [style=none] (95) at (4, 1.15) {};
		\node [style=none] (96) at (4, -1.15) {};
		\node [style=none] (97) at (5.25, -1.15) {};
		\node [style=none] (99) at (-2.25, 2.5) {};
		\node [style=none] (100) at (-2.5, 0.5) {};
		\node [style=none] (102) at (-2.5, -0.5) {};
		\node [style=none] (103) at (-2.25, -2.5) {};
		\node [style=none] (105) at (-5.5, 1.15) {};
		\node [style=none] (106) at (-4.25, 1.15) {};
		\node [style=none] (107) at (-4.25, -1.15) {};
		\node [style=none] (108) at (-5.5, -1.15) {};
		\node [style=label] (121) at (5.75, 0) {$\Gamma$};
		\node [style=bbox] (127) at (1.25, 1.5) {$\encoding{C}$};
		\node [style=bbox] (128) at (1.25, -1.5) {$\encoding{D}$};
		\node [style=none] (129) at (2, 1.5) {};
		\node [style=none] (130) at (2, -1.5) {};
		\node [style=none] (131) at (5.25, 0) {};
		\node [style=none] (132) at (3.5, 0) {};
		\node [style=bboxOp] (134) at (-1, 1.5) {$\encoding{P \land B}$};
		\node [style=bboxOp] (135) at (-1, -1.5) {$\encoding{P \land \neg B}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (131.center) to (132.center);
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw (127) to (129.center);
		\draw (130.center) to (128);
		\draw (134) to (127);
		\draw (135) to (128);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/sub/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (-8, 1.5) {};
		\node [style=none] (128) at (3.5, 1.5) {};
		\node [style=none] (129) at (3.5, -1.5) {};
		\node [style=none] (130) at (-8, -1.5) {};
		\node [style=none] (131) at (-1, -0.75) {};
		\node [style=black] (133) at (-0.5, -0.75) {};
		\node [style=none] (138) at (0, -0.375) {};
		\node [style=none] (139) at (0, -1.125) {};
		\node [style=bbox, minimum height=1.8em] (142) at (1.25, 0) {$\encoding{e}$};
		\node [style=none] (144) at (-1, 0.75) {};
		\node [style=black] (145) at (-0.5, 0.75) {};
		\node [style=none] (146) at (0, 1.125) {};
		\node [style=none] (147) at (0, 0.375) {};
		\node [style=none] (148) at (-1, 0) {};
		\node [style=none] (150) at (3.5, 0) {};
		\node [style=none] (151) at (1.5, -1.125) {};
		\node [style=none] (152) at (1.5, 1.125) {};
		\node [style=none] (153) at (1.25, -0.375) {};
		\node [style=none] (154) at (1.25, 0.375) {};
		\node [style=none] (157) at (2, 1.125) {};
		\node [style=none] (158) at (2, -1.125) {};
		\node [style=none] (161) at (3.5, 0.75) {};
		\node [style=none] (162) at (3.5, -0.75) {};
		\node [style=label] (163) at (4, -0.75) {$\Delta$};
		\node [style=label] (164) at (4, 0.75) {$\Gamma$};
		\node [style=label] (165) at (4, 0) {$A$};
		\node [style=none] (166) at (-1, -0.75) {};
		\node [style=black] (167) at (-1.5, -0.75) {};
		\node [style=none] (168) at (-2, -0.375) {};
		\node [style=none] (169) at (-2, -1.125) {};
		\node [style=bboxOp, minimum height=1.8em] (170) at (-3.25, 0) {$\encoding{e}$};
		\node [style=none] (171) at (-1, 0.75) {};
		\node [style=black] (172) at (-1.5, 0.75) {};
		\node [style=none] (173) at (-2, 1.125) {};
		\node [style=none] (174) at (-2, 0.375) {};
		\node [style=none] (175) at (-1, 0) {};
		\node [style=none] (176) at (-6.25, 0) {};
		\node [style=none] (177) at (-3.5, -1.125) {};
		\node [style=none] (178) at (-3.5, 1.125) {};
		\node [style=none] (179) at (-3.25, -0.375) {};
		\node [style=none] (180) at (-3.25, 0.375) {};
		\node [style=none] (181) at (-4, 1.125) {};
		\node [style=none] (182) at (-4, -1.125) {};
		\node [style=none] (183) at (-5.5, 0.5) {};
		\node [style=none] (184) at (-5.5, -0.5) {};
		\node [style=bboxOp, minimum height=1.8em] (185) at (-6.5, 0) {$\encoding{P}$};
		\node [style=none] (186) at (-6.5, 0.5) {};
		\node [style=none] (187) at (-6.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (131.center) to (133);
		\draw [bend left] (133) to (138.center);
		\draw [bend right] (133) to (139.center);
		\draw (144.center) to (145);
		\draw [bend left] (145) to (146.center);
		\draw [bend right] (145) to (147.center);
		\draw (148.center) to (142);
		\draw (142) to (150.center);
		\draw (147.center) to (154.center);
		\draw (138.center) to (153.center);
		\draw (139.center) to (151.center);
		\draw (146.center) to (152.center);
		\draw [in=180, out=0, looseness=1.25] (151.center) to (158.center);
		\draw [in=0, out=180, looseness=1.25] (157.center) to (152.center);
		\draw [in=360, out=-180, looseness=0.75] (161.center) to (157.center);
		\draw [in=0, out=-180, looseness=0.75] (162.center) to (158.center);
		\draw (166.center) to (167);
		\draw [bend right] (167) to (168.center);
		\draw [bend left] (167) to (169.center);
		\draw (171.center) to (172);
		\draw [bend right] (172) to (173.center);
		\draw [bend left] (172) to (174.center);
		\draw (175.center) to (170);
		\draw (170) to (176.center);
		\draw (174.center) to (180.center);
		\draw (168.center) to (179.center);
		\draw (169.center) to (177.center);
		\draw (173.center) to (178.center);
		\draw [in=0, out=180, looseness=1.25] (177.center) to (182.center);
		\draw [in=180, out=0, looseness=1.25] (181.center) to (178.center);
		\draw [in=-180, out=0, looseness=0.75] (183.center) to (181.center);
		\draw [in=180, out=0, looseness=0.75] (184.center) to (182.center);
		\draw (186.center) to (183.center);
		\draw (187.center) to (184.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/sub/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (0, 1.5) {};
		\node [style=none] (128) at (3.5, 1.5) {};
		\node [style=none] (129) at (3.5, -1.5) {};
		\node [style=none] (130) at (0, -1.5) {};
		\node [style=none] (150) at (3.5, 0) {};
		\node [style=none] (161) at (3.5, 0.575) {};
		\node [style=none] (162) at (3.5, -0.575) {};
		\node [style=label] (163) at (4, -0.75) {$\Delta$};
		\node [style=label] (164) at (4, 0.75) {$\Gamma$};
		\node [style=label] (165) at (4, 0) {$A$};
		\node [style=none] (176) at (1.75, 0) {};
		\node [style=bboxOp, minimum height=1.8em] (185) at (1.5, 0) {$\encoding{P}$};
		\node [style=none] (186) at (1.5, 0.575) {};
		\node [style=none] (187) at (1.5, -0.575) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (186.center) to (161.center);
		\draw (150.center) to (176.center);
		\draw (187.center) to (162.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/sub/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (127) at (-6.75, 1.5) {};
		\node [style=none] (128) at (2.75, 1.5) {};
		\node [style=none] (129) at (2.75, -1.5) {};
		\node [style=none] (130) at (-6.75, -1.5) {};
		\node [style=none] (138) at (0.5, -0.45) {};
		\node [style=none] (139) at (0.5, -1.125) {};
		\node [style=bbox, minimum height=1.8em] (142) at (0.5, 0) {$\encoding{e}$};
		\node [style=none] (146) at (0.5, 1.125) {};
		\node [style=none] (147) at (0.5, 0.45) {};
		\node [style=none] (150) at (2.75, 0) {};
		\node [style=none] (151) at (0.75, -1.125) {};
		\node [style=none] (152) at (0.75, 1.125) {};
		\node [style=none] (153) at (0.5, -0.45) {};
		\node [style=none] (154) at (0.5, 0.45) {};
		\node [style=none] (157) at (1.25, 1.125) {};
		\node [style=none] (158) at (1.25, -1.125) {};
		\node [style=none] (161) at (2.75, 0.75) {};
		\node [style=none] (162) at (2.75, -0.75) {};
		\node [style=label] (163) at (3.25, -0.75) {$\Delta$};
		\node [style=label] (164) at (3.25, 0.75) {$\Gamma$};
		\node [style=label] (165) at (3.25, 0) {$A$};
		\node [style=none] (168) at (-2, -0.45) {};
		\node [style=none] (169) at (-2, -1.125) {};
		\node [style=bboxOp, minimum height=1.8em] (170) at (-2, 0) {$\encoding{e}$};
		\node [style=none] (173) at (-2, 1.125) {};
		\node [style=none] (174) at (-2, 0.45) {};
		\node [style=none] (176) at (-5, 0) {};
		\node [style=none] (177) at (-2.25, -1.125) {};
		\node [style=none] (178) at (-2.25, 1.125) {};
		\node [style=none] (179) at (-2, -0.45) {};
		\node [style=none] (180) at (-2, 0.45) {};
		\node [style=none] (181) at (-2.75, 1.125) {};
		\node [style=none] (182) at (-2.75, -1.125) {};
		\node [style=none] (183) at (-4.25, 0.5) {};
		\node [style=none] (184) at (-4.25, -0.5) {};
		\node [style=bboxOp, minimum height=1.8em] (185) at (-5.25, 0) {$\encoding{P}$};
		\node [style=none] (186) at (-5.25, 0.5) {};
		\node [style=none] (187) at (-5.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (129.center)
			 to (128.center)
			 to (127.center)
			 to (130.center)
			 to cycle;
		\draw (142) to (150.center);
		\draw (147.center) to (154.center);
		\draw (138.center) to (153.center);
		\draw (139.center) to (151.center);
		\draw (146.center) to (152.center);
		\draw [in=180, out=0, looseness=1.25] (151.center) to (158.center);
		\draw [in=0, out=180, looseness=1.25] (157.center) to (152.center);
		\draw [in=360, out=-180, looseness=0.75] (161.center) to (157.center);
		\draw [in=0, out=-180, looseness=0.75] (162.center) to (158.center);
		\draw (170) to (176.center);
		\draw (174.center) to (180.center);
		\draw (168.center) to (179.center);
		\draw (169.center) to (177.center);
		\draw (173.center) to (178.center);
		\draw [in=0, out=180, looseness=1.25] (177.center) to (182.center);
		\draw [in=180, out=0, looseness=1.25] (181.center) to (178.center);
		\draw [in=-180, out=0, looseness=0.75] (183.center) to (181.center);
		\draw [in=180, out=0, looseness=0.75] (184.center) to (182.center);
		\draw (186.center) to (183.center);
		\draw (187.center) to (184.center);
		\draw (173.center) to (146.center);
		\draw (147.center) to (174.center);
		\draw (168.center) to (138.center);
		\draw (139.center) to (169.center);
		\draw (170) to (142);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/postunif/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2.25, 2.5) {};
		\node [style=none] (80) at (2.5, 0.5) {};
		\node [style=none] (82) at (2.25, 1.5) {};
		\node [style=none] (86) at (2.5, -0.5) {};
		\node [style=none] (89) at (2.25, -2.5) {};
		\node [style=none] (90) at (2, -1.5) {};
		\node [style=none] (95) at (4.25, 1.15) {};
		\node [style=none] (96) at (4.25, -1.15) {};
		\node [style=none] (129) at (2.25, 1.5) {};
		\node [style=none] (130) at (2.25, -1.5) {};
		\node [style=none] (132) at (3.75, 0) {};
		\node [style=bboxOp] (135) at (1.5, -1.5) {$\encoding{P}$};
		\node [style=none] (136) at (7, 2.5) {};
		\node [style=none] (137) at (6.75, 0.5) {};
		\node [style=none] (138) at (6.75, -0.5) {};
		\node [style=none] (139) at (7, -2.5) {};
		\node [style=none] (141) at (5, 1.15) {};
		\node [style=none] (142) at (5, -1.15) {};
		\node [style=none] (143) at (7, 1.5) {};
		\node [style=none] (144) at (7, -1.5) {};
		\node [style=none] (145) at (5.5, 0) {};
		\node [style=none] (146) at (11.25, 2.5) {};
		\node [style=none] (147) at (11.25, 0.5) {};
		\node [style=none] (148) at (13.25, -0.5) {};
		\node [style=none] (149) at (13.25, -2.5) {};
		\node [style=corefl, scale=0.7] (150) at (8, 1.5) {$\encoding{B}$};
		\node [style=corefl, scale=0.6] (151) at (8, -1.5) {$\encoding{\neg B}$};
		\node [style=bbox] (152) at (10.25, 1.5) {$\encoding{C}$};
		\node [style=none] (154) at (2.25, 2.5) {};
		\node [style=none] (155) at (2.25, 0.5) {};
		\node [style=none] (156) at (0.25, -0.5) {};
		\node [style=none] (157) at (0.25, -2.5) {};
		\node [style=none] (158) at (11.25, 1.5) {};
		\node [style=none] (159) at (13.25, -1.5) {};
		\node [style=label] (160) at (14, -1.5) {$\Gamma$};
		\node [style=none] (161) at (11.25, 5.25) {};
		\node [style=none] (162) at (11.25, 3.25) {};
		\node [style=none] (163) at (2.25, 5.25) {};
		\node [style=none] (164) at (2.25, 3.25) {};
		\node [style=none] (165) at (11.25, 4.25) {};
		\node [style=none] (166) at (2.25, 4.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (155.center)
			 to [bend left=90, looseness=1.50] (163.center)
			 to (161.center)
			 to [bend left=90, looseness=1.50] (147.center)
			 to (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (148.center)
			 to (149.center)
			 to (139.center)
			 to [bend left] (142.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (157.center)
			 to (156.center)
			 to cycle;
		\draw [tape, fill=white] (141.center)
			 to [bend left] (136.center)
			 to (146.center)
			 to [bend right=90, looseness=1.75] (162.center)
			 to (164.center)
			 to [bend right=90, looseness=1.75] (154.center)
			 to (77.center)
			 to [bend left] (95.center)
			 to cycle;
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw [bend left=45] (145.center) to (143.center);
		\draw [bend right=45] (145.center) to (144.center);
		\draw (132.center) to (145.center);
		\draw (150) to (152);
		\draw (143.center) to (150);
		\draw (151) to (144.center);
		\draw (130.center) to (135);
		\draw (151) to (159.center);
		\draw (158.center) to (152);
		\draw [bend left=90, looseness=1.50] (165.center) to (158.center);
		\draw [bend right=90, looseness=1.50] (166.center) to (82.center);
		\draw (82.center) to (129.center);
		\draw (166.center) to (165.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/postunif/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2.25, 2.5) {};
		\node [style=none] (80) at (2.5, 0.5) {};
		\node [style=none] (86) at (2.5, -0.5) {};
		\node [style=none] (89) at (2.25, -2.5) {};
		\node [style=none] (95) at (4.25, 1.15) {};
		\node [style=none] (96) at (4.25, -1.15) {};
		\node [style=none] (136) at (7, 2.5) {};
		\node [style=none] (137) at (6.75, 0.5) {};
		\node [style=none] (138) at (6.75, -0.5) {};
		\node [style=none] (139) at (7, -2.5) {};
		\node [style=none] (141) at (5, 1.15) {};
		\node [style=none] (142) at (5, -1.15) {};
		\node [style=none] (144) at (8.25, -1.5) {};
		\node [style=none] (146) at (9.75, 2.5) {};
		\node [style=none] (147) at (9.75, 0.5) {};
		\node [style=none] (148) at (11.75, -0.5) {};
		\node [style=none] (149) at (11.75, -2.5) {};
		\node [style=corefl, scale=0.6] (151) at (10.5, -1.5) {$\encoding{\neg B}$};
		\node [style=none] (154) at (2.25, 2.5) {};
		\node [style=none] (155) at (2.25, 0.5) {};
		\node [style=none] (156) at (0.25, -0.5) {};
		\node [style=none] (157) at (0.25, -2.5) {};
		\node [style=none] (159) at (11.75, -1.5) {};
		\node [style=label] (160) at (12.5, -1.5) {$\Gamma$};
		\node [style=none] (161) at (9.75, 5.25) {};
		\node [style=none] (162) at (9.75, 3.25) {};
		\node [style=none] (163) at (2.25, 5.25) {};
		\node [style=none] (164) at (2.25, 3.25) {};
		\node [style=bboxOp] (165) at (8.25, -1.5) {$\encoding{P}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (155.center)
			 to [bend left=90, looseness=1.50] (163.center)
			 to (161.center)
			 to [bend left=90, looseness=1.50] (147.center)
			 to (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (148.center)
			 to (149.center)
			 to (139.center)
			 to [bend left] (142.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (157.center)
			 to (156.center)
			 to cycle;
		\draw [tape, fill=white] (141.center)
			 to [bend left] (136.center)
			 to (146.center)
			 to [bend right=90, looseness=1.75] (162.center)
			 to (164.center)
			 to [bend right=90, looseness=1.75] (154.center)
			 to (77.center)
			 to [bend left] (95.center)
			 to cycle;
		\draw (151) to (144.center);
		\draw (151) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/postunif/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (138) at (6.75, 1) {};
		\node [style=none] (139) at (6.75, -1) {};
		\node [style=none] (144) at (8.25, 0) {};
		\node [style=none] (148) at (11.75, 1) {};
		\node [style=none] (149) at (11.75, -1) {};
		\node [style=corefl, scale=0.6] (151) at (10.5, 0) {$\encoding{\neg B}$};
		\node [style=none] (159) at (11.75, 0) {};
		\node [style=label] (160) at (12.5, 0) {$\Gamma$};
		\node [style=bboxOp] (165) at (8.25, 0) {$\encoding{P}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (149.center)
			 to (139.center)
			 to (138.center)
			 to (148.center)
			 to cycle;
		\draw (151) to (144.center);
		\draw (151) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/preunif/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (2.25, 2.5) {};
		\node [style=none] (80) at (2.5, 0.5) {};
		\node [style=none] (82) at (1.5, 1.5) {};
		\node [style=none] (86) at (2.5, -0.5) {};
		\node [style=none] (89) at (2.25, -2.5) {};
		\node [style=none] (90) at (1.5, -1.5) {};
		\node [style=none] (95) at (4.25, 1.15) {};
		\node [style=none] (96) at (4.25, -1.15) {};
		\node [style=label] (121) at (12.5, 1.5) {$\Gamma$};
		\node [style=none] (129) at (2.25, 1.5) {};
		\node [style=none] (130) at (2.25, -1.5) {};
		\node [style=none] (132) at (3.75, 0) {};
		\node [style=bboxOp] (134) at (1.5, 1.5) {$\encoding{P}$};
		\node [style=bboxOp] (135) at (1.5, -1.5) {$\encoding{P}$};
		\node [style=none] (136) at (7, 2.5) {};
		\node [style=none] (137) at (6.75, 0.5) {};
		\node [style=none] (138) at (6.75, -0.5) {};
		\node [style=none] (139) at (7, -2.5) {};
		\node [style=none] (141) at (5, 1.15) {};
		\node [style=none] (142) at (5, -1.15) {};
		\node [style=none] (143) at (7, 1.5) {};
		\node [style=none] (144) at (7, -1.5) {};
		\node [style=none] (145) at (5.5, 0) {};
		\node [style=none] (146) at (11.75, 2.5) {};
		\node [style=none] (147) at (11.75, 0.5) {};
		\node [style=none] (148) at (11.75, -0.5) {};
		\node [style=none] (149) at (11.75, -2.5) {};
		\node [style=corefl, scale=0.7] (150) at (8, 1.5) {$\encoding{B}$};
		\node [style=corefl, scale=0.6] (151) at (8, -1.5) {$\encoding{\neg B}$};
		\node [style=bbox] (152) at (10.25, 1.5) {$\encoding{C}$};
		\node [style=none] (154) at (0.25, 2.5) {};
		\node [style=none] (155) at (0.25, 0.5) {};
		\node [style=none] (156) at (0.25, -0.5) {};
		\node [style=none] (157) at (0.25, -2.5) {};
		\node [style=none] (158) at (11.75, 1.5) {};
		\node [style=none] (159) at (11.75, -1.5) {};
		\node [style=label] (160) at (12.5, -1.5) {$\Gamma$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (148.center)
			 to (149.center)
			 to (139.center)
			 to [bend left] (142.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (157.center)
			 to (156.center)
			 to (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (155.center)
			 to (154.center)
			 to (77.center)
			 to [bend left] (95.center)
			 to (141.center)
			 to [bend left] (136.center)
			 to (146.center)
			 to (147.center)
			 to cycle;
		\draw [bend right=45] (132.center) to (129.center);
		\draw [bend left=45] (132.center) to (130.center);
		\draw [bend left=45] (145.center) to (143.center);
		\draw [bend right=45] (145.center) to (144.center);
		\draw (132.center) to (145.center);
		\draw (150) to (152);
		\draw (143.center) to (150);
		\draw (151) to (144.center);
		\draw (134) to (129.center);
		\draw (130.center) to (135);
		\draw (151) to (159.center);
		\draw (158.center) to (152);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/preunif/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (0.25, 2.5) {};
		\node [style=none] (80) at (0.5, 0.5) {};
		\node [style=none] (86) at (0.5, -0.5) {};
		\node [style=none] (89) at (0.25, -2.5) {};
		\node [style=none] (95) at (2.25, 1.15) {};
		\node [style=none] (96) at (2.25, -1.15) {};
		\node [style=label] (121) at (12.5, 1.5) {$\Gamma$};
		\node [style=none] (136) at (5, 2.5) {};
		\node [style=none] (137) at (4.75, 0.5) {};
		\node [style=none] (138) at (4.75, -0.5) {};
		\node [style=none] (139) at (5, -2.5) {};
		\node [style=none] (141) at (3, 1.15) {};
		\node [style=none] (142) at (3, -1.15) {};
		\node [style=none] (143) at (5.75, 1.5) {};
		\node [style=none] (144) at (5.75, -1.5) {};
		\node [style=none] (146) at (11.75, 2.5) {};
		\node [style=none] (147) at (11.75, 0.5) {};
		\node [style=none] (148) at (11.75, -0.5) {};
		\node [style=none] (149) at (11.75, -2.5) {};
		\node [style=corefl, scale=0.7] (150) at (8, 1.5) {$\encoding{B}$};
		\node [style=corefl, scale=0.6] (151) at (8, -1.5) {$\encoding{\neg B}$};
		\node [style=bbox] (152) at (10.25, 1.5) {$\encoding{C}$};
		\node [style=none] (154) at (-0.5, 2.5) {};
		\node [style=none] (155) at (-0.5, 0.5) {};
		\node [style=none] (156) at (-0.5, -0.5) {};
		\node [style=none] (157) at (-0.5, -2.5) {};
		\node [style=none] (158) at (11.75, 1.5) {};
		\node [style=none] (159) at (11.75, -1.5) {};
		\node [style=label] (160) at (12.5, -1.5) {$\Gamma$};
		\node [style=bboxOp] (161) at (5.75, 1.5) {$\encoding{P}$};
		\node [style=bboxOp] (162) at (5.75, -1.5) {$\encoding{P}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (148.center)
			 to (149.center)
			 to (139.center)
			 to [bend left] (142.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (157.center)
			 to (156.center)
			 to (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (155.center)
			 to (154.center)
			 to (77.center)
			 to [bend left] (95.center)
			 to (141.center)
			 to [bend left] (136.center)
			 to (146.center)
			 to (147.center)
			 to cycle;
		\draw (150) to (152);
		\draw (143.center) to (150);
		\draw (151) to (144.center);
		\draw (151) to (159.center);
		\draw (158.center) to (152);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/hoare/triples/while/preunif/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (0.25, 2.5) {};
		\node [style=none] (80) at (0.5, 0.5) {};
		\node [style=none] (86) at (0.5, -0.5) {};
		\node [style=none] (89) at (0.25, -2.5) {};
		\node [style=none] (95) at (2.25, 1.15) {};
		\node [style=none] (96) at (2.25, -1.15) {};
		\node [style=label] (121) at (10.25, 1.5) {$\Gamma$};
		\node [style=none] (136) at (5, 2.5) {};
		\node [style=none] (137) at (4.75, 0.5) {};
		\node [style=none] (138) at (4.75, -0.5) {};
		\node [style=none] (139) at (5, -2.5) {};
		\node [style=none] (141) at (3, 1.15) {};
		\node [style=none] (142) at (3, -1.15) {};
		\node [style=none] (144) at (5.75, -1.5) {};
		\node [style=none] (146) at (9.5, 2.5) {};
		\node [style=none] (147) at (9.5, 0.5) {};
		\node [style=none] (148) at (9.5, -0.5) {};
		\node [style=none] (149) at (9.5, -2.5) {};
		\node [style=corefl, scale=0.6] (151) at (8, -1.5) {$\encoding{\neg B}$};
		\node [style=none] (154) at (-0.5, 2.5) {};
		\node [style=none] (155) at (-0.5, 0.5) {};
		\node [style=none] (156) at (-0.5, -0.5) {};
		\node [style=none] (157) at (-0.5, -2.5) {};
		\node [style=none] (158) at (9.5, 1.5) {};
		\node [style=none] (159) at (9.5, -1.5) {};
		\node [style=label] (160) at (10.25, -1.5) {$\Gamma$};
		\node [style=bboxOp] (161) at (8, 1.5) {$\encoding{P}$};
		\node [style=bboxOp] (162) at (5.75, -1.5) {$\encoding{P}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (148.center)
			 to (149.center)
			 to (139.center)
			 to [bend left] (142.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (157.center)
			 to (156.center)
			 to (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (155.center)
			 to (154.center)
			 to (77.center)
			 to [bend left] (95.center)
			 to (141.center)
			 to [bend left] (136.center)
			 to (146.center)
			 to (147.center)
			 to cycle;
		\draw (151) to (144.center);
		\draw (151) to (159.center);
		\draw (161) to (158.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0) {$A$};
		\node [style=label] (11) at (-1.5, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/kb/traceid_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1.75, -0.625) {$X$};
		\node [style=black] (107) at (0, 0) {};
		\node [style=none] (108) at (-0.75, -0.625) {};
		\node [style=none] (109) at (-0.75, 0.625) {};
		\node [style=none] (117) at (-1.25, -0.625) {};
		\node [style=none] (118) at (-0.75, 0.625) {};
		\node [style=label] (120) at (2.75, -0.625) {$X$};
		\node [style=black] (121) at (1, 0) {};
		\node [style=none] (122) at (1.75, -0.625) {};
		\node [style=none] (123) at (1.75, 0.625) {};
		\node [style=none] (125) at (2.25, -0.625) {};
		\node [style=none] (126) at (1.75, 0.625) {};
		\node [style=none] (127) at (-0.75, 1.625) {};
		\node [style=none] (128) at (1.75, 1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (108.center) to (117.center);
		\draw (118.center) to (109.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw [bend left=90, looseness=1.75] (128.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/kb/traceid_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=none] (125) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10.25, -5.5) {};
		\node [style=none] (30) at (2, 0.5) {};
		\node [style=none] (64) at (2, -2) {};
		\node [style=label] (65) at (-9.25, -4.5) {$(P'' \piu P')(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9.25, -5.4) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (94) at (-5.75, -10.5) {};
		\node [style=none] (95) at (-5.75, -1) {};
		\node [style=none] (96) at (1.5, -1) {};
		\node [style=none] (97) at (1.5, -10.5) {};
		\node [style=none] (98) at (-2, -5.5) {$\delta^l$};
		\node [style=none] (99) at (-5.75, -5.5) {};
		\node [style=none] (100) at (1.5, -9.5) {};
		\node [style=none] (102) at (1.5, -2) {};
		\node [style=none] (104) at (1.75, -9.5) {};
		\node [style=none] (105) at (2, -9.5) {};
		\node [style=none] (106) at (1.75, -2) {};
		\node [style=none] (120) at (1.5, -4.5) {};
		\node [style=none] (125) at (1.5, -7) {};
		\node [style=none] (126) at (1.75, -7) {};
		\node [style=none] (127) at (2, -7) {};
		\node [style=none] (130) at (2, -4.5) {};
		\node [style=none] (131) at (9, 0.5) {};
		\node [style=none] (132) at (9, -2) {};
		\node [style=none] (133) at (9, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (139) at (1.75, -4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (83.center)
			 to (133.center)
			 to [in=0, out=180] (30.center)
			 to (15.center);
		\draw [line width=3mm, color=tapeBg] (79.center)
			 to (131.center)
			 to [in=0, out=-180] (64.center)
			 to (106.center)
			 to (102.center);
		\path [fill=tapeBg] (102.center)
			 to (96.center)
			 to (95.center)
			 to (99.center)
			 to (94.center)
			 to (97.center)
			 to (100.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg] (100.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (24.center) to (99.center);
		\draw [line width=3mm, color=tapeBg] (125.center)
			 to (126.center)
			 to [in=-180, out=0] (127.center)
			 to (134.center)
			 to (84.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg] (120.center)
			 to (139.center)
			 to (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10, -3.25) {};
		\node [style=none] (30) at (2.5, 0.5) {};
		\node [style=none] (64) at (2.5, -2) {};
		\node [style=label] (65) at (-9, -2.25) {$P''(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9, -3.15) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (104) at (0, -9.5) {};
		\node [style=none] (105) at (2, -9.5) {};
		\node [style=none] (106) at (2.25, -2) {};
		\node [style=none] (120) at (0, -4.5) {};
		\node [style=none] (125) at (0, -7) {};
		\node [style=none] (127) at (2.75, -7) {};
		\node [style=none] (130) at (2.75, -4.5) {};
		\node [style=none] (131) at (9, 0.5) {};
		\node [style=none] (132) at (9, -2) {};
		\node [style=none] (133) at (9, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (151) at (-5.75, -5.5) {};
		\node [style=none] (152) at (-5.75, -1) {};
		\node [style=none] (153) at (-1.75, -1) {};
		\node [style=none] (154) at (-1.75, -5.5) {};
		\node [style=none] (155) at (-3.75, -3.25) {$\delta^l$};
		\node [style=none] (156) at (-5.75, -3.25) {};
		\node [style=none] (157) at (-1.75, -4.5) {};
		\node [style=none] (158) at (-1.75, -2) {};
		\node [style=none] (159) at (-5.75, -10.5) {};
		\node [style=none] (160) at (-5.75, -6) {};
		\node [style=none] (161) at (-1.75, -6) {};
		\node [style=none] (162) at (-1.75, -10.5) {};
		\node [style=none] (163) at (-3.75, -8.25) {$\delta^l$};
		\node [style=none] (164) at (-5.75, -8.25) {};
		\node [style=none] (165) at (-1.75, -9.5) {};
		\node [style=none] (166) at (-1.75, -7) {};
		\node [style=none] (167) at (-10, -8.25) {};
		\node [style=label] (168) at (-9, -7.25) {$P'(Q \piu R)$};
		\node [style=dots] (169) at (-9, -8.15) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (83.center)
			 to (133.center)
			 to [in=0, out=180] (30.center)
			 to (15.center);
		\draw [line width=3mm, color=tapeBg](158.center)
			 to (106.center)
			 to (64.center)
			 to [in=-180, out=0] (131.center)
			 to (79.center);
		\draw [line width=3mm, color=tapeBg](165.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (84.center)
			 to (134.center)
			 to (127.center)
			 to [in=0, out=180, looseness=0.75] (120.center)
			 to (157.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg] (166.center)
			 to (125.center)
			 to [in=-180, out=0, looseness=0.75] (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
		\path [fill=tapeBg] (152.center)
			 to (156.center)
			 to (151.center)
			 to (154.center)
			 to (157.center)
			 to (158.center)
			 to (153.center);
		\path [fill=tapeBg] (164.center)
			 to (159.center)
			 to (162.center)
			 to (165.center)
			 to (166.center)
			 to (161.center)
			 to (160.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg](24.center) to (156.center);
		\draw [line width=3mm, color=tapeBg](167.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaDlG/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8) at (-10.25, 3) {};
		\node [style=none] (15) at (-10.25, 0.5) {};
		\node [style=none] (24) at (-10, -3.25) {};
		\node [style=none] (30) at (-0.25, 0.5) {};
		\node [style=none] (64) at (-0.25, -2) {};
		\node [style=label] (65) at (-9, -2.25) {$P''(Q \piu R)$};
		\node [style=label] (66) at (10.5, 1.5) {$P''Q$};
		\node [style=label] (67) at (10.5, -1) {$P'Q$};
		\node [style=label] (69) at (10.5, 4) {$UQ$};
		\node [style=label] (70) at (10.5, -3.5) {$UR$};
		\node [style=label] (71) at (10.5, -6) {$P''R$};
		\node [style=label] (72) at (-9.25, 4) {$UQ$};
		\node [style=label] (74) at (-9.25, 1.5) {$UR$};
		\node [style=dots] (77) at (-9.25, 3.1) {$\vdots$};
		\node [style=dots] (78) at (10.5, 3.1) {$\vdots$};
		\node [style=none] (79) at (11.25, 0.5) {};
		\node [style=none] (80) at (11.25, -2) {};
		\node [style=none] (83) at (11.25, -4.5) {};
		\node [style=none] (84) at (11.25, -7) {};
		\node [style=dots] (85) at (10.5, 0.6) {$\vdots$};
		\node [style=dots] (86) at (10.5, -1.9) {$\vdots$};
		\node [style=dots] (87) at (10.5, -4.4) {$\vdots$};
		\node [style=dots] (88) at (10.5, -6.9) {$\vdots$};
		\node [style=dots] (91) at (-9.25, 0.6) {$\vdots$};
		\node [style=dots] (92) at (-9, -3.15) {$\vdots$};
		\node [style=none] (93) at (11.25, 3) {};
		\node [style=none] (104) at (4, -9.5) {};
		\node [style=none] (105) at (6, -9.5) {};
		\node [style=none] (106) at (-0.75, -2) {};
		\node [style=none] (120) at (4, -4.5) {};
		\node [style=none] (125) at (4, -7) {};
		\node [style=none] (127) at (7.25, -7) {};
		\node [style=none] (130) at (7.25, -4.5) {};
		\node [style=none] (131) at (4, 0.5) {};
		\node [style=none] (132) at (10, -2) {};
		\node [style=none] (133) at (10, -4.5) {};
		\node [style=none] (134) at (9, -7) {};
		\node [style=label] (135) at (10.5, -8.5) {$P'R$};
		\node [style=none] (136) at (11.25, -9.5) {};
		\node [style=dots] (137) at (10.5, -9.4) {$\vdots$};
		\node [style=none] (138) at (9, -9.5) {};
		\node [style=none] (151) at (-5.75, -5.5) {};
		\node [style=none] (152) at (-5.75, -1) {};
		\node [style=none] (153) at (-1.75, -1) {};
		\node [style=none] (154) at (-1.75, -5.5) {};
		\node [style=none] (155) at (-3.75, -3.25) {$\delta^l$};
		\node [style=none] (156) at (-5.75, -3.25) {};
		\node [style=none] (157) at (-1.75, -4.5) {};
		\node [style=none] (158) at (-1.75, -2) {};
		\node [style=none] (159) at (-0.25, -10.5) {};
		\node [style=none] (160) at (-0.25, -6) {};
		\node [style=none] (161) at (3.75, -6) {};
		\node [style=none] (162) at (3.75, -10.5) {};
		\node [style=none] (163) at (1.75, -8.25) {$\delta^l$};
		\node [style=none] (164) at (-0.25, -8.25) {};
		\node [style=none] (165) at (3.75, -9.5) {};
		\node [style=none] (166) at (3.75, -7) {};
		\node [style=none] (167) at (-10, -8.25) {};
		\node [style=label] (168) at (-9, -7.25) {$P'(Q \piu R)$};
		\node [style=dots] (169) at (-9, -8.15) {$\vdots$};
		\node [style=none] (170) at (7.25, -2) {};
		\node [style=none] (171) at (4, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=3mm, color=tapeBg] (15.center)
			 to (30.center)
			 to [in=-180, out=0] (171.center)
			 to (170.center)
			 to [in=180, out=0, looseness=0.75] (133.center)
			 to (83.center);
		\draw [line width=3mm, color=tapeBg](158.center)
			 to (106.center)
			 to (64.center)
			 to [in=-180, out=0] (131.center)
			 to (79.center);
		\draw [line width=3mm, color=tapeBg](165.center)
			 to (104.center)
			 to [in=-180, out=0] (105.center)
			 to (138.center)
			 to (136.center);
		\draw [line width=3mm, color=tapeBg] (84.center)
			 to (134.center)
			 to (127.center)
			 to [in=0, out=180, looseness=0.75] (120.center)
			 to (157.center);
		\draw [line width=3mm, color=tapeBg] (8.center) to (93.center);
		\draw [line width=3mm, color=tapeBg](166.center)
			 to (125.center)
			 to [in=-180, out=0, looseness=0.75] (130.center)
			 to [in=-180, out=0] (132.center)
			 to (80.center);
		\path [fill=tapeBg] (152.center)
			 to (156.center)
			 to (151.center)
			 to (154.center)
			 to (157.center)
			 to (158.center)
			 to (153.center);
		\path [fill=tapeBg] (164.center)
			 to (159.center)
			 to (162.center)
			 to (165.center)
			 to (166.center)
			 to (161.center)
			 to (160.center)
			 to cycle;
		\draw [line width=3mm, color=tapeBg](24.center) to (156.center);
		\draw [line width=3mm, color=tapeBg](167.center) to (164.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/lemmaOrderAdj/LTR/incl1/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, -1) {};
		\node [style=none] (109) at (0.5, 1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (0, 1) {$f$};
		\node [style=stringbox] (127) at (0, -1) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (123.center) to (126);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl1/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, -1) {};
		\node [style=none] (109) at (0.5, 1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (0, 1) {$g$};
		\node [style=stringbox] (127) at (0, -1) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (123.center) to (126);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl1/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-5, 0) {$X$};
		\node [style=black] (107) at (0.75, 0) {};
		\node [style=none] (108) at (-0.25, -1) {};
		\node [style=none] (109) at (-0.25, 1) {};
		\node [style=label] (120) at (2, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=stringbox] (126) at (-3, 0) {$g$};
		\node [style=none] (127) at (-4.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (124.center) to (107);
		\draw (123.center) to (109.center);
		\draw (127.center) to (126);
		\draw (122.center) to (108.center);
		\draw (126) to (121);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl1/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=label] (120) at (2, 0) {$Y$};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=stringbox] (126) at (0, 0) {$g$};
		\node [style=none] (127) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (127.center) to (126);
		\draw (126) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl2/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=label] (120) at (2, 0) {$Y$};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=stringbox] (126) at (0, 0) {$g$};
		\node [style=none] (127) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (127.center) to (126);
		\draw (126) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl2/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, -1) {};
		\node [style=none] (109) at (0.5, 1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (127) at (0, -1) {$g$};
		\node [style=black] (128) at (-0.5, 1) {};
		\node [style=black] (129) at (0.5, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
		\draw (128) to (123.center);
		\draw (129) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl2/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (3, 0) {};
		\node [style=none] (108) at (2, -1) {};
		\node [style=none] (109) at (2, 1) {};
		\node [style=label] (120) at (4.25, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (3.75, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (1.5, 1) {$f$};
		\node [style=stringbox] (127) at (1.5, -1) {$g$};
		\node [style=black] (128) at (-0.5, 1) {};
		\node [style=black] (129) at (0.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
		\draw (129) to (126);
		\draw (128) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/LTR/incl2/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, -1) {};
		\node [style=none] (109) at (0.5, 1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (0, 1) {$f$};
		\node [style=stringbox] (127) at (0, -1) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (123.center) to (126);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/RTL/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=label] (120) at (2, 0) {$Y$};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=stringbox] (126) at (0, 0) {$f$};
		\node [style=none] (127) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (127.center) to (126);
		\draw (126) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/RTL/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, 1) {};
		\node [style=none] (109) at (0.5, -1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, 1) {};
		\node [style=none] (123) at (-0.5, -1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (127) at (0, 1) {$f$};
		\node [style=black] (128) at (-0.5, -1) {};
		\node [style=black] (129) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45] (109.center) to (107);
		\draw [bend right=45] (107) to (108.center);
		\draw [bend left=45] (123.center) to (121);
		\draw [bend left=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
		\draw (128) to (123.center);
		\draw (129) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/RTL/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (3, 0) {};
		\node [style=none] (108) at (2, 1) {};
		\node [style=none] (109) at (2, -1) {};
		\node [style=label] (120) at (4.25, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, 1) {};
		\node [style=none] (123) at (-0.5, -1) {};
		\node [style=none] (124) at (3.75, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (1.5, -1) {$g$};
		\node [style=stringbox] (127) at (1.5, 1) {$f$};
		\node [style=black] (128) at (-0.5, -1) {};
		\node [style=black] (129) at (0.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45] (109.center) to (107);
		\draw [bend right=45] (107) to (108.center);
		\draw [bend left=45] (123.center) to (121);
		\draw [bend left=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
		\draw (129) to (126);
		\draw (128) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/RTL/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.75, 0) {$X$};
		\node [style=black] (107) at (1.5, 0) {};
		\node [style=none] (108) at (0.5, -1) {};
		\node [style=none] (109) at (0.5, 1) {};
		\node [style=label] (120) at (2.75, 0) {$Y$};
		\node [style=black] (121) at (-1.5, 0) {};
		\node [style=none] (122) at (-0.5, -1) {};
		\node [style=none] (123) at (-0.5, 1) {};
		\node [style=none] (124) at (2.25, 0) {};
		\node [style=none] (125) at (-2.25, 0) {};
		\node [style=stringbox] (126) at (0, 1) {$f$};
		\node [style=stringbox] (127) at (0, -1) {$g$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45] (109.center) to (107);
		\draw [bend left=45] (107) to (108.center);
		\draw [bend right=45] (123.center) to (121);
		\draw [bend right=45] (121) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
		\draw (123.center) to (126);
		\draw (109.center) to (126);
		\draw (122.center) to (127);
		\draw (127) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaOrderAdj/RTL/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=label] (120) at (2, 0) {$Y$};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=stringbox] (126) at (0, 0) {$g$};
		\node [style=none] (127) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (127.center) to (126);
		\draw (126) to (124.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step1/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, -0.625) {$X$};
		\node [style=label] (110) at (-2, 0.625) {$S$};
		\node [style=none] (117) at (-1.5, -0.625) {};
		\node [style=none] (118) at (-1.5, 0.625) {};
		\node [style=label] (120) at (4, -0.625) {$Y$};
		\node [style=label] (124) at (4, 0.625) {$T$};
		\node [style=none] (125) at (3.5, -0.625) {};
		\node [style=none] (126) at (3.5, 0.625) {};
		\node [style=stringlongbox] (128) at (0, 0) {$f$};
		\node [style=stringbox] (129) at (2, 0.625) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step1/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (4, -0.625) {$Y$};
		\node [style=label] (110) at (4, 0.625) {$T$};
		\node [style=none] (117) at (3.5, -0.625) {};
		\node [style=none] (118) at (3.5, 0.625) {};
		\node [style=label] (120) at (-2, -0.625) {$X$};
		\node [style=label] (124) at (-2, 0.625) {$S$};
		\node [style=none] (125) at (-1.5, -0.625) {};
		\node [style=none] (126) at (-1.5, 0.625) {};
		\node [style=stringlongbox] (128) at (2, 0) {$g$};
		\node [style=stringbox] (129) at (0, 0.625) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step2/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-5.75, -2) {$X$};
		\node [style=label] (124) at (-5.75, 2) {$S$};
		\node [style=stringbox] (130) at (-1.75, 3) {$f_{SS}$};
		\node [style=stringbox] (131) at (-1.75, 1) {$f_{SY}$};
		\node [style=stringbox] (132) at (-1.75, -1) {$f_{XS}$};
		\node [style=stringbox] (133) at (-1.75, -3) {$f_{XY}$};
		\node [style=black] (134) at (-4.25, 2) {};
		\node [style=black] (135) at (-4.25, -2) {};
		\node [style=none] (136) at (-5.25, 2) {};
		\node [style=none] (137) at (-5.25, -2) {};
		\node [style=none] (138) at (-3, -1) {};
		\node [style=none] (139) at (-3, -3) {};
		\node [style=none] (140) at (-3, 1) {};
		\node [style=none] (141) at (-3, 3) {};
		\node [style=black] (142) at (1.25, 1.25) {};
		\node [style=black] (143) at (1.25, -1.25) {};
		\node [style=none] (146) at (-0.5, 1) {};
		\node [style=none] (147) at (-0.5, -3) {};
		\node [style=none] (148) at (-0.5, -1) {};
		\node [style=none] (149) at (-0.5, 3) {};
		\node [style=stringbox] (150) at (2.75, 1.25) {$r$};
		\node [style=none] (151) at (4, 1.25) {};
		\node [style=none] (152) at (4, -1.25) {};
		\node [style=label] (153) at (4.5, -1.25) {$Y$};
		\node [style=label] (154) at (4.5, 1.25) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (136.center) to (134);
		\draw [bend left] (134) to (141.center);
		\draw [bend right] (134) to (140.center);
		\draw (140.center) to (131);
		\draw (130) to (141.center);
		\draw (132) to (138.center);
		\draw [bend right] (138.center) to (135);
		\draw (135) to (137.center);
		\draw [bend right] (135) to (139.center);
		\draw (139.center) to (133);
		\draw [bend right] (142) to (149.center);
		\draw [bend left] (142) to (148.center);
		\draw [bend left] (146.center) to (143);
		\draw [bend left] (143) to (147.center);
		\draw (130) to (149.center);
		\draw (131) to (146.center);
		\draw (132) to (148.center);
		\draw (133) to (147.center);
		\draw (150) to (151.center);
		\draw (152.center) to (143);
		\draw (142) to (150);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step2/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-5.75, -2) {$X$};
		\node [style=label] (124) at (-5.75, 2) {$S$};
		\node [style=stringbox] (130) at (0, 3) {$g_{TT}$};
		\node [style=stringbox] (131) at (0, 1) {$g_{TY}$};
		\node [style=stringbox] (132) at (0, -1) {$g_{XT}$};
		\node [style=stringbox] (133) at (0, -3) {$g_{XY}$};
		\node [style=black] (134) at (-2.5, 2) {};
		\node [style=black] (135) at (-2.5, -2) {};
		\node [style=none] (136) at (-5.25, 2) {};
		\node [style=none] (137) at (-5.25, -2) {};
		\node [style=none] (138) at (-1.25, -1) {};
		\node [style=none] (139) at (-1.25, -3) {};
		\node [style=none] (140) at (-1.25, 1) {};
		\node [style=none] (141) at (-1.25, 3) {};
		\node [style=black] (142) at (3, 1.25) {};
		\node [style=black] (143) at (3, -1.25) {};
		\node [style=none] (146) at (1.25, 1) {};
		\node [style=none] (147) at (1.25, -3) {};
		\node [style=none] (148) at (1.25, -1) {};
		\node [style=none] (149) at (1.25, 3) {};
		\node [style=none] (151) at (4, 1.25) {};
		\node [style=none] (152) at (4, -1.25) {};
		\node [style=label] (153) at (4.5, -1.25) {$Y$};
		\node [style=label] (154) at (4.5, 1.25) {$T$};
		\node [style=stringbox] (155) at (-4, 2) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (134) to (141.center);
		\draw [bend right] (134) to (140.center);
		\draw (140.center) to (131);
		\draw (130) to (141.center);
		\draw (132) to (138.center);
		\draw [bend right] (138.center) to (135);
		\draw (135) to (137.center);
		\draw [bend right] (135) to (139.center);
		\draw (139.center) to (133);
		\draw [bend right] (142) to (149.center);
		\draw [bend left] (142) to (148.center);
		\draw [bend left] (146.center) to (143);
		\draw [bend left] (143) to (147.center);
		\draw (130) to (149.center);
		\draw (131) to (146.center);
		\draw (132) to (148.center);
		\draw (133) to (147.center);
		\draw (152.center) to (143);
		\draw (142) to (151.center);
		\draw (136.center) to (155);
		\draw (155) to (134);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step3/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-5.75, -2) {$X$};
		\node [style=label] (124) at (-5.75, 2) {$S$};
		\node [style=stringbox] (130) at (-1.75, 3) {$f_{SS}$};
		\node [style=stringbox] (131) at (-1.75, 1) {$f_{SY}$};
		\node [style=stringbox] (132) at (-1.75, -1) {$f_{XS}$};
		\node [style=stringbox] (133) at (-1.75, -3) {$f_{XY}$};
		\node [style=black] (134) at (-4.25, 2) {};
		\node [style=black] (135) at (-4.25, -2) {};
		\node [style=none] (136) at (-5.25, 2) {};
		\node [style=none] (137) at (-5.25, -2) {};
		\node [style=none] (138) at (-3, -1) {};
		\node [style=none] (139) at (-3, -3) {};
		\node [style=none] (140) at (-3, 1) {};
		\node [style=none] (141) at (-3, 3) {};
		\node [style=black] (142) at (3, 1.25) {};
		\node [style=black] (143) at (3, -1.25) {};
		\node [style=none] (146) at (1.25, 1) {};
		\node [style=none] (147) at (1.25, -3) {};
		\node [style=none] (148) at (1.25, -1) {};
		\node [style=none] (149) at (1.25, 3) {};
		\node [style=none] (151) at (4, 1.25) {};
		\node [style=none] (152) at (4, -1.25) {};
		\node [style=label] (153) at (4.5, -1.25) {$Y$};
		\node [style=label] (154) at (4.5, 1.25) {$T$};
		\node [style=stringbox] (155) at (0.5, 3) {$r$};
		\node [style=stringbox] (156) at (0.5, -1) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (136.center) to (134);
		\draw [bend left] (134) to (141.center);
		\draw [bend right] (134) to (140.center);
		\draw (140.center) to (131);
		\draw (130) to (141.center);
		\draw (132) to (138.center);
		\draw [bend right] (138.center) to (135);
		\draw (135) to (137.center);
		\draw [bend right] (135) to (139.center);
		\draw (139.center) to (133);
		\draw [bend right] (142) to (149.center);
		\draw [bend left] (142) to (148.center);
		\draw [bend left] (146.center) to (143);
		\draw [bend left] (143) to (147.center);
		\draw (131) to (146.center);
		\draw (133) to (147.center);
		\draw (152.center) to (143);
		\draw (155) to (130);
		\draw (155) to (149.center);
		\draw (142) to (151.center);
		\draw (148.center) to (156);
		\draw (156) to (132);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/LTR/step3/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (120) at (-5.75, -2) {$X$};
		\node [style=label] (124) at (-5.75, 2) {$S$};
		\node [style=stringbox] (130) at (0, 3) {$g_{TT}$};
		\node [style=stringbox] (131) at (0, 1) {$g_{TY}$};
		\node [style=stringbox] (132) at (0, -1) {$g_{XT}$};
		\node [style=stringbox] (133) at (0, -3) {$g_{XY}$};
		\node [style=black] (134) at (-4.25, 2) {};
		\node [style=black] (135) at (-4.25, -2) {};
		\node [style=none] (136) at (-5.25, 2) {};
		\node [style=none] (137) at (-5.25, -2) {};
		\node [style=none] (138) at (-3, -1) {};
		\node [style=none] (139) at (-3, -3) {};
		\node [style=none] (140) at (-3, 1) {};
		\node [style=none] (141) at (-3, 3) {};
		\node [style=black] (142) at (3, 1.25) {};
		\node [style=black] (143) at (3, -1.25) {};
		\node [style=none] (146) at (1.25, 1) {};
		\node [style=none] (147) at (1.25, -3) {};
		\node [style=none] (148) at (1.25, -1) {};
		\node [style=none] (149) at (1.25, 3) {};
		\node [style=none] (151) at (4, 1.25) {};
		\node [style=none] (152) at (4, -1.25) {};
		\node [style=label] (153) at (4.5, -1.25) {$Y$};
		\node [style=label] (154) at (4.5, 1.25) {$T$};
		\node [style=stringbox] (155) at (-2.25, 3) {$r$};
		\node [style=stringbox] (156) at (-2.25, 1) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (134) to (141.center);
		\draw [bend right] (134) to (140.center);
		\draw (140.center) to (131);
		\draw (130) to (141.center);
		\draw (132) to (138.center);
		\draw [bend right] (138.center) to (135);
		\draw (135) to (137.center);
		\draw [bend right] (135) to (139.center);
		\draw (139.center) to (133);
		\draw [bend right] (142) to (149.center);
		\draw [bend left] (142) to (148.center);
		\draw [bend left] (146.center) to (143);
		\draw [bend left] (143) to (147.center);
		\draw (130) to (149.center);
		\draw (131) to (146.center);
		\draw (132) to (148.center);
		\draw (133) to (147.center);
		\draw (152.center) to (143);
		\draw (142) to (151.center);
		\draw (136.center) to (134);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/RTL/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.5, -0.975) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (108) at (-1.75, -0.975) {};
		\node [style=none] (109) at (-1.75, 0.975) {};
		\node [style=none] (117) at (-4, -0.975) {};
		\node [style=none] (118) at (-4, 0.975) {};
		\node [style=label] (120) at (4.25, -0.975) {$Y$};
		\node [style=black] (121) at (0.5, 0) {};
		\node [style=none] (122) at (1.75, -0.975) {};
		\node [style=none] (123) at (1.75, 0.975) {};
		\node [style=none] (125) at (3.75, -0.975) {};
		\node [style=stringbox] (129) at (-2.5, 0.975) {$f$};
		\node [style=stringbox] (130) at (2.5, -0.975) {$r$};
		\node [style=label] (132) at (4.25, 0.975) {$Y$};
		\node [style=none] (133) at (3.75, 0.975) {};
		\node [style=stringbox] (134) at (2.5, 0.975) {$r$};
		\node [style=label] (135) at (-4.5, 0.975) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (133.center) to (134);
		\draw (123.center) to (134);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/RTL/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-4.5, -0.975) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (108) at (-1.75, -0.975) {};
		\node [style=none] (109) at (-1.75, 0.975) {};
		\node [style=none] (117) at (-4, -0.975) {};
		\node [style=none] (118) at (-4, 0.975) {};
		\node [style=label] (120) at (4.5, -0.975) {$Y$};
		\node [style=black] (121) at (2.5, 0) {};
		\node [style=none] (122) at (3.75, -0.975) {};
		\node [style=none] (123) at (3.75, 0.975) {};
		\node [style=none] (125) at (4, -0.975) {};
		\node [style=stringbox] (129) at (-2.5, 0.975) {$f$};
		\node [style=label] (132) at (4.5, 0.975) {$Y$};
		\node [style=none] (133) at (4, 0.975) {};
		\node [style=label] (135) at (-4.5, 0.975) {$X$};
		\node [style=stringbox] (136) at (1, 0) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (108.center) to (117.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (107) to (136);
		\draw (136) to (121);
		\draw (123.center) to (133.center);
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/RTL/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-6.5, -0.975) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (108) at (-1.75, -0.975) {};
		\node [style=none] (109) at (-1.75, 0.975) {};
		\node [style=none] (117) at (-6, -0.975) {};
		\node [style=none] (118) at (-6, 0.975) {};
		\node [style=label] (120) at (2.75, -0.975) {$Y$};
		\node [style=black] (121) at (0.5, 0) {};
		\node [style=none] (122) at (1.75, -0.975) {};
		\node [style=none] (123) at (1.75, 0.975) {};
		\node [style=none] (125) at (2.25, -0.975) {};
		\node [style=stringbox] (129) at (-4.5, 0.975) {$f$};
		\node [style=label] (132) at (2.75, 0.975) {$Y$};
		\node [style=none] (133) at (2.25, 0.975) {};
		\node [style=label] (135) at (-6.5, 0.975) {$X$};
		\node [style=stringbox] (136) at (-2.5, -0.975) {$r$};
		\node [style=stringbox] (137) at (-2.5, 0.975) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (118.center) to (129);
		\draw (129) to (137);
		\draw (137) to (109.center);
		\draw (108.center) to (136);
		\draw (136) to (117.center);
		\draw (123.center) to (133.center);
		\draw (125.center) to (122.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lemmaUnifEquiv/RTL/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-6.5, -0.975) {$X$};
		\node [style=black] (107) at (-0.5, 0) {};
		\node [style=none] (108) at (-1.75, -0.975) {};
		\node [style=none] (109) at (-1.75, 0.975) {};
		\node [style=none] (117) at (-6, -0.975) {};
		\node [style=none] (118) at (-6, 0.975) {};
		\node [style=label] (120) at (2.75, -0.975) {$Y$};
		\node [style=black] (121) at (0.5, 0) {};
		\node [style=none] (122) at (1.75, -0.975) {};
		\node [style=none] (123) at (1.75, 0.975) {};
		\node [style=none] (125) at (2.25, -0.975) {};
		\node [style=stringbox] (129) at (-2.5, 0.975) {$g$};
		\node [style=label] (132) at (2.75, 0.975) {$Y$};
		\node [style=none] (133) at (2.25, 0.975) {};
		\node [style=label] (135) at (-6.5, 0.975) {$X$};
		\node [style=stringbox] (136) at (-2.5, -0.975) {$r$};
		\node [style=stringbox] (137) at (-4.5, 0.975) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (129) to (137);
		\draw (108.center) to (136);
		\draw (136) to (117.center);
		\draw (123.center) to (133.center);
		\draw (125.center) to (122.center);
		\draw (137) to (118.center);
		\draw (129) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/addTot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$+$};
		\node [style=black] (76) at (1.25, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=none] (81) at (0, 0.35) {};
		\node [style=none] (82) at (0, -0.35) {};
		\node [style=none] (83) at (-1.75, 0.35) {};
		\node [style=none] (84) at (-1.75, -0.35) {};
		\node [style=label] (85) at (-2.25, 0.35) {$A$};
		\node [style=label] (86) at (-2.25, -0.35) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76);
		\draw (83.center) to (81.center);
		\draw (82.center) to (84.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/ind/auxi.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 0.5) {};
		\node [style=none] (77) at (-2.5, 1.5) {};
		\node [style=none] (80) at (-2.25, -0.5) {};
		\node [style=none] (82) at (2.5, 0.5) {};
		\node [style=none] (85) at (-2.5, -2.5) {};
		\node [style=none] (86) at (-2.25, -1.5) {};
		\node [style=none] (89) at (-2.5, -3.5) {};
		\node [style=none] (90) at (2.5, -2.5) {};
		\node [style=label] (91) at (6, -2.5) {$A$};
		\node [style=none] (95) at (-0.5, 0) {};
		\node [style=none] (96) at (-0.5, -2) {};
		\node [style=none] (99) at (2.5, 1.5) {};
		\node [style=none] (100) at (2.25, -0.5) {};
		\node [style=none] (102) at (2.25, -1.5) {};
		\node [style=none] (103) at (2.5, -3.5) {};
		\node [style=none] (106) at (0.5, 0) {};
		\node [style=none] (107) at (0.5, -2) {};
		\node [style=none] (109) at (-1, -1) {};
		\node [style=none] (110) at (1, -1) {};
		\node [style=bbox] (111) at (-3, 0.5) {$s$};
		\node [style=bbox] (112) at (-3, -2.5) {$0$};
		\node [style=none] (113) at (5.5, -1.5) {};
		\node [style=none] (114) at (5.5, -3.5) {};
		\node [style=none] (115) at (3, 1.5) {};
		\node [style=none] (116) at (3, -0.5) {};
		\node [style=none] (117) at (-6, -1.5) {};
		\node [style=none] (118) at (-6, -3.5) {};
		\node [style=none] (119) at (-3.5, 1.5) {};
		\node [style=none] (120) at (-3.5, -0.5) {};
		\node [style=none] (121) at (-3.5, 0.5) {};
		\node [style=none] (122) at (3, 0.5) {};
		\node [style=none] (123) at (5.5, -2.5) {};
		\node [style=none] (124) at (3, 4.5) {};
		\node [style=none] (125) at (3, 2.5) {};
		\node [style=none] (126) at (3, 3.5) {};
		\node [style=none] (127) at (-3.5, 4.5) {};
		\node [style=none] (128) at (-3.5, 2.5) {};
		\node [style=none] (129) at (-3.5, 3.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/ind/ax1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 0.5) {};
		\node [style=none] (77) at (-2.5, 1.5) {};
		\node [style=none] (80) at (-2.25, -0.5) {};
		\node [style=none] (82) at (2.5, 0.5) {};
		\node [style=none] (85) at (-2.5, -2.5) {};
		\node [style=none] (86) at (-2.25, -1.5) {};
		\node [style=none] (89) at (-2.5, -3.5) {};
		\node [style=none] (90) at (2.5, -2.5) {};
		\node [style=label] (91) at (6, -2.5) {$A$};
		\node [style=none] (95) at (-0.5, 0) {};
		\node [style=none] (96) at (-0.5, -2) {};
		\node [style=none] (99) at (2.5, 1.5) {};
		\node [style=none] (100) at (2.25, -0.5) {};
		\node [style=none] (102) at (2.25, -1.5) {};
		\node [style=none] (103) at (2.5, -3.5) {};
		\node [style=none] (106) at (0.5, 0) {};
		\node [style=none] (107) at (0.5, -2) {};
		\node [style=none] (109) at (-1, -1) {};
		\node [style=none] (110) at (1, -1) {};
		\node [style=bbox] (111) at (-3, 0.5) {$s$};
		\node [style=bbox] (112) at (-3, -2.5) {$0$};
		\node [style=none] (113) at (5.5, -1.5) {};
		\node [style=none] (114) at (5.5, -3.5) {};
		\node [style=none] (115) at (3, 1.5) {};
		\node [style=none] (116) at (3, -0.5) {};
		\node [style=none] (117) at (-6, -1.5) {};
		\node [style=none] (118) at (-6, -3.5) {};
		\node [style=none] (119) at (-3.5, 1.5) {};
		\node [style=none] (120) at (-3.5, -0.5) {};
		\node [style=none] (121) at (-3.5, 0.5) {};
		\node [style=none] (122) at (3, 0.5) {};
		\node [style=none] (123) at (5.5, -2.5) {};
		\node [style=none] (124) at (3, 4.5) {};
		\node [style=none] (125) at (3, 2.5) {};
		\node [style=none] (126) at (3, 3.5) {};
		\node [style=none] (127) at (-3.5, 4.5) {};
		\node [style=none] (128) at (-3.5, 2.5) {};
		\node [style=none] (129) at (-3.5, 3.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/ind/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (6, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (5.5, -0.5) {};
		\node [style=none] (114) at (5.5, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-3.5, 1.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (5.5, -1.5) {};
		\node [style=none] (124) at (3, 5.5) {};
		\node [style=none] (125) at (3, 3.5) {};
		\node [style=none] (126) at (3, 4.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
		\node [style=none] (129) at (-3.5, 4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/ind/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/iso1/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (-1, 1.5) {$s$};
		\node [style=none] (71) at (1.5, 1.5) {};
		\node [style=none] (77) at (1.5, 2.5) {};
		\node [style=none] (80) at (1.75, 0.5) {};
		\node [style=none] (82) at (-1.5, 1.5) {};
		\node [style=label] (83) at (-5.25, 0) {$A$};
		\node [style=bboxOp] (84) at (-1, -1.5) {$0$};
		\node [style=none] (85) at (1.5, -1.5) {};
		\node [style=none] (86) at (1.75, -0.5) {};
		\node [style=none] (89) at (1.5, -2.5) {};
		\node [style=none] (90) at (-1.5, -1.5) {};
		\node [style=label] (91) at (5.25, 0) {$A$};
		\node [style=none] (93) at (4.75, 0) {};
		\node [style=none] (94) at (4.75, 1) {};
		\node [style=none] (95) at (3.5, 1) {};
		\node [style=none] (96) at (3.5, -1) {};
		\node [style=none] (97) at (4.75, -1) {};
		\node [style=none] (99) at (-1.5, 2.5) {};
		\node [style=none] (100) at (-1.75, 0.5) {};
		\node [style=none] (102) at (-1.75, -0.5) {};
		\node [style=none] (103) at (-1.5, -2.5) {};
		\node [style=none] (104) at (-4.75, 0) {};
		\node [style=none] (105) at (-4.75, 1) {};
		\node [style=none] (106) at (-3.5, 1) {};
		\node [style=none] (107) at (-3.5, -1) {};
		\node [style=none] (108) at (-4.75, -1) {};
		\node [style=none] (109) at (3, 0) {};
		\node [style=none] (110) at (-3, 0) {};
		\node [style=bbox] (111) at (1, 1.5) {$s$};
		\node [style=bbox] (112) at (1, -1.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (69) to (71.center);
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/iso1/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.5, 0) {$A$};
		\node [style=label] (91) at (2.5, 0) {$A$};
		\node [style=none] (93) at (2, 0) {};
		\node [style=none] (94) at (2, 1) {};
		\node [style=none] (97) at (2, -1) {};
		\node [style=none] (104) at (-2, 0) {};
		\node [style=none] (105) at (-2, 1) {};
		\node [style=none] (108) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (108.center)
			 to (105.center)
			 to (94.center)
			 to (97.center)
			 to cycle;
		\draw (104.center) to (93.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/iso2/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (3, 1.5) {$s$};
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=label] (83) at (-4.75, 1.5) {$A$};
		\node [style=bboxOp] (84) at (3, -1.5) {$0$};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (4.75, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (4.25, -0.5) {};
		\node [style=none] (114) at (4.25, -2.5) {};
		\node [style=none] (115) at (4.25, 2.5) {};
		\node [style=none] (116) at (4.25, 0.5) {};
		\node [style=none] (117) at (-4.25, -0.5) {};
		\node [style=none] (118) at (-4.25, -2.5) {};
		\node [style=none] (119) at (-4.25, 2.5) {};
		\node [style=none] (120) at (-4.25, 0.5) {};
		\node [style=none] (121) at (-4.25, 1.5) {};
		\node [style=none] (122) at (4.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (122.center) to (69);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/iso2/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (123) at (-2.5, 1.5) {$A$};
		\node [style=label] (124) at (2.5, 1.5) {$A$};
		\node [style=none] (125) at (2, 1.5) {};
		\node [style=none] (126) at (2, 2.5) {};
		\node [style=none] (127) at (2, 0.5) {};
		\node [style=none] (128) at (-2, 1.5) {};
		\node [style=none] (129) at (-2, 2.5) {};
		\node [style=none] (130) at (-2, 0.5) {};
		\node [style=none] (134) at (2, -0.5) {};
		\node [style=none] (135) at (2, -2.5) {};
		\node [style=none] (137) at (-2, -0.5) {};
		\node [style=none] (138) at (-2, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (130.center)
			 to (129.center)
			 to (126.center)
			 to (127.center)
			 to cycle;
		\draw (128.center) to (125.center);
		\draw [tape] (138.center)
			 to (137.center)
			 to (134.center)
			 to (135.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/succSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=bboxOp] (82) at (-0.75, 0) {$s$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (69) to (76.center);
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/succSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/succTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/succTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=bbox] (82) at (-0.75, 0) {$s$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (69) to (76.center);
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/zeroSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.75, 0) {$0$};
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=bboxOp] (82) at (-0.75, 0) {$0$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/zeroSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1/zeroTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/peano/ax1/zeroTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0.75, 0) {$0$};
		\node [style=label] (72) at (-2.25, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {};
		\node [style=bbox] (82) at (-0.75, 0) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/ind/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (6, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (5.5, -0.5) {};
		\node [style=none] (114) at (5.5, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-3.5, 1.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (5.5, -1.5) {};
		\node [style=none] (124) at (3, 5.5) {};
		\node [style=none] (125) at (3, 3.5) {};
		\node [style=none] (126) at (3, 4.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
		\node [style=none] (129) at (-3.5, 4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/ind/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso1/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (-1, 1.5) {$s$};
		\node [style=none] (71) at (1.75, 1.5) {};
		\node [style=none] (77) at (1.75, 2.5) {};
		\node [style=none] (80) at (2, 0.5) {};
		\node [style=none] (82) at (-1.75, 1.5) {};
		\node [style=label] (83) at (-5.5, 0) {$A$};
		\node [style=bboxOp] (84) at (-1, -1.5) {$0$};
		\node [style=none] (85) at (1.75, -1.5) {};
		\node [style=none] (86) at (2, -0.5) {};
		\node [style=none] (89) at (1.75, -2.5) {};
		\node [style=none] (90) at (-1.75, -1.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, 1) {};
		\node [style=none] (95) at (3.75, 1) {};
		\node [style=none] (96) at (3.75, -1) {};
		\node [style=none] (97) at (5, -1) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (104) at (-5, 0) {};
		\node [style=none] (105) at (-5, 1) {};
		\node [style=none] (106) at (-3.75, 1) {};
		\node [style=none] (107) at (-3.75, -1) {};
		\node [style=none] (108) at (-5, -1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=none] (110) at (-3.25, 0) {};
		\node [style=bbox] (111) at (1, 1.5) {$s$};
		\node [style=bbox] (112) at (1, -1.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (69) to (71.center);
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso1/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.5, 0) {$A$};
		\node [style=label] (91) at (2.5, 0) {$A$};
		\node [style=none] (93) at (2, 0) {};
		\node [style=none] (94) at (2, 1) {};
		\node [style=none] (97) at (2, -1) {};
		\node [style=none] (104) at (-2, 0) {};
		\node [style=none] (105) at (-2, 1) {};
		\node [style=none] (108) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (108.center)
			 to (105.center)
			 to (94.center)
			 to (97.center)
			 to cycle;
		\draw (104.center) to (93.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso2/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (3, 1.5) {$s$};
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=label] (83) at (-4.75, 1.5) {$A$};
		\node [style=bboxOp] (84) at (3, -1.5) {$0$};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (4.75, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (4.25, -0.5) {};
		\node [style=none] (114) at (4.25, -2.5) {};
		\node [style=none] (115) at (4.25, 2.5) {};
		\node [style=none] (116) at (4.25, 0.5) {};
		\node [style=none] (117) at (-4.25, -0.5) {};
		\node [style=none] (118) at (-4.25, -2.5) {};
		\node [style=none] (119) at (-4.25, 2.5) {};
		\node [style=none] (120) at (-4.25, 0.5) {};
		\node [style=none] (121) at (-4.25, 1.5) {};
		\node [style=none] (122) at (4.25, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw (82.center) to (69);
		\draw (90.center) to (84);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (122.center) to (69);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/iso2/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (123) at (-2.5, 1.5) {$A$};
		\node [style=label] (124) at (2.5, 1.5) {$A$};
		\node [style=none] (125) at (2, 1.5) {};
		\node [style=none] (126) at (2, 2.5) {};
		\node [style=none] (127) at (2, 0.5) {};
		\node [style=none] (128) at (-2, 1.5) {};
		\node [style=none] (129) at (-2, 2.5) {};
		\node [style=none] (130) at (-2, 0.5) {};
		\node [style=none] (134) at (2, -0.5) {};
		\node [style=none] (135) at (2, -2.5) {};
		\node [style=none] (137) at (-2, -0.5) {};
		\node [style=none] (138) at (-2, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (130.center)
			 to (129.center)
			 to (126.center)
			 to (127.center)
			 to cycle;
		\draw (128.center) to (125.center);
		\draw [tape] (138.center)
			 to (137.center)
			 to (134.center)
			 to (135.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.5, 0) {$s$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=label] (72) at (2.25, 0.5) {$A$};
		\node [style=none] (73) at (1.5, 0.5) {};
		\node [style=none] (74) at (1.5, -0.5) {};
		\node [style=none] (75) at (1.75, 0.5) {};
		\node [style=none] (76) at (1.75, -0.5) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.5) {$A$};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw [bend right] (73.center) to (71);
		\draw [bend right] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (0.75, 0.475) {$s$};
		\node [style=label] (72) at (2.25, 0.475) {$A$};
		\node [style=none] (73) at (1.25, 0.475) {};
		\node [style=none] (74) at (1.25, -0.475) {};
		\node [style=none] (75) at (1.75, 0.475) {};
		\node [style=none] (76) at (1.75, -0.475) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (0.75, -0.475) {$s$};
		\node [style=black] (83) at (-0.75, -0.025) {};
		\node [style=none] (84) at (-1.75, -0.025) {};
		\node [style=label] (85) at (-2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend right] (86.center) to (83);
		\draw [bend right] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.5, 0) {$s$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
		\node [style=label] (84) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/succTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (0, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=none] (82) at (-1.75, 0) {};
		\node [style=label] (83) at (-2.25, 0) {$A$};
		\node [style=label] (84) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroSV/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.75, 0) {$0$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=label] (72) at (2.25, 0.5) {$A$};
		\node [style=none] (73) at (1.5, 0.5) {};
		\node [style=none] (74) at (1.5, -0.5) {};
		\node [style=none] (75) at (1.75, 0.5) {};
		\node [style=none] (76) at (1.75, -0.5) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.5) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
        \draw [tape] (79.center)
                to (80.center)
                to (77.center)
                to (78.center)
                to cycle;
		\draw (69) to (71);
		\draw [bend right] (73.center) to (71);
		\draw [bend right] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroSV/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (0, 0.475) {$0$};
		\node [style=label] (72) at (2.25, 0.475) {$A$};
		\node [style=none] (73) at (0.75, 0.475) {};
		\node [style=none] (74) at (0.75, -0.475) {};
		\node [style=none] (75) at (1.75, 0.475) {};
		\node [style=none] (76) at (1.75, -0.475) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (0, -0.475) {$0$};
		\node [style=label] (83) at (-2.25, -0.025) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroTOT/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.75, 0) {$0$};
		\node [style=black] (71) at (0.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax1Alt/zeroTOT/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/bottom/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0.75, 0) {$0$};
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=bbox] (82) at (-0.75, 0) {$s$};
		\node [style=none] (83) at (-1.75, 0) {};
		\node [style=label] (84) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/bottom/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.75, 0) {$A$};
		\node [style=label] (91) at (2.75, 0) {};
		\node [style=none] (110) at (1.25, 1) {};
		\node [style=none] (111) at (1.25, -1) {};
		\node [style=none] (113) at (2.25, 1) {};
		\node [style=none] (114) at (2.25, -1) {};
		\node [style=none] (115) at (-0.2, 0) {};
		\node [style=none] (116) at (-1.25, 1) {};
		\node [style=none] (117) at (-1.25, -1) {};
		\node [style=none] (118) at (-2.25, 0) {};
		\node [style=none] (119) at (-2.25, 1) {};
		\node [style=none] (120) at (-2.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (110.center)
			 to [bend right=90, looseness=1.75] (111.center)
			 to (114.center)
			 to (113.center)
			 to cycle;
		\draw [tape] (116.center)
			 to [bend left=90, looseness=1.75] (117.center)
			 to (120.center)
			 to (119.center)
			 to cycle;
		\draw (118.center) to (115.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/bottomOp/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (-0.75, 0) {$0$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=bboxOp] (82) at (0.75, 0) {$s$};
		\node [style=none] (83) at (1.75, 0) {};
		\node [style=label] (84) at (-2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/bottomOp/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (2.75, 0) {$A$};
		\node [style=label] (91) at (-2.75, 0) {};
		\node [style=none] (110) at (-1.25, 1) {};
		\node [style=none] (111) at (-1.25, -1) {};
		\node [style=none] (113) at (-2.25, 1) {};
		\node [style=none] (114) at (-2.25, -1) {};
		\node [style=none] (115) at (0.2, 0) {};
		\node [style=none] (116) at (1.25, 1) {};
		\node [style=none] (117) at (1.25, -1) {};
		\node [style=none] (118) at (2.25, 0) {};
		\node [style=none] (119) at (2.25, 1) {};
		\node [style=none] (120) at (2.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (110.center)
			 to [bend left=90, looseness=1.75] (111.center)
			 to (114.center)
			 to (113.center)
			 to cycle;
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (117.center)
			 to (120.center)
			 to (119.center)
			 to cycle;
		\draw (118.center) to (115.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/base/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$0$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/base/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/concl/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/concl/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/hp/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=bbox] (81) at (-0.75, 0) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
		\draw (69) to (81);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/ind/hp/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/succINJ/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=bbox] (82) at (-0.75, 0) {$s$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (82);
		\draw (69) to (76.center);
		\draw (82) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2/succINJ/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (72) at (-2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=label] (81) at (2.25, 0) {$A$};
		\node [style=none] (83) at (-1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (83.center) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/bottom/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (-0.75, 0.475) {$s$};
		\node [style=label] (72) at (-2.25, 0.475) {$A$};
		\node [style=none] (73) at (-1.25, 0.475) {};
		\node [style=none] (75) at (-1.75, 0.475) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=bbox, scale=0.7] (82) at (-0.75, -0.475) {$0$};
		\node [style=black] (83) at (0.75, -0.025) {};
		\node [style=none] (84) at (1.75, -0.025) {};
		\node [style=label] (85) at (2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (73.center) to (69);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend left] (86.center) to (83);
		\draw [bend left] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/bottom/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (83) at (-2.75, 0) {$A$};
		\node [style=label] (91) at (2.75, 0) {$A$};
		\node [style=none] (109) at (0.2, 0) {};
		\node [style=none] (110) at (1.25, 1) {};
		\node [style=none] (111) at (1.25, -1) {};
		\node [style=none] (112) at (2.25, 0) {};
		\node [style=none] (113) at (2.25, 1) {};
		\node [style=none] (114) at (2.25, -1) {};
		\node [style=none] (115) at (-0.2, 0) {};
		\node [style=none] (116) at (-1.25, 1) {};
		\node [style=none] (117) at (-1.25, -1) {};
		\node [style=none] (118) at (-2.25, 0) {};
		\node [style=none] (119) at (-2.25, 1) {};
		\node [style=none] (120) at (-2.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (110.center)
			 to [bend right=90, looseness=1.75] (111.center)
			 to (114.center)
			 to (113.center)
			 to cycle;
		\draw (112.center) to (109.center);
		\draw [tape] (116.center)
			 to [bend left=90, looseness=1.75] (117.center)
			 to (120.center)
			 to (119.center)
			 to cycle;
		\draw (118.center) to (115.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/base/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$0$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/base/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/concl/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/concl/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (71) at (-0.5, 0) {};
		\node [style=none] (77) at (-2.25, 1) {};
		\node [style=none] (78) at (1.25, 1) {};
		\node [style=none] (79) at (1.25, -1) {};
		\node [style=none] (80) at (-2.25, -1) {};
		\node [style=none] (82) at (1.25, 0) {};
		\node [style=label] (83) at (1.75, 0) {$A$};
		\node [style=label] (84) at (-2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (82.center) to (71);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/hp/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.75, 0) {$s$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
		\node [style=bbox] (81) at (-0.75, 0) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
		\draw (69) to (81);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/ind/hp/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$P$};
		\node [style=label] (72) at (2.25, 0) {$A$};
		\node [style=none] (76) at (1.75, 0) {};
		\node [style=none] (77) at (1.75, 1) {};
		\node [style=none] (78) at (-1.75, 1) {};
		\node [style=none] (79) at (-1.75, -1) {};
		\node [style=none] (80) at (1.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (76.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/succINJ/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0.5, 0) {$s$};
		\node [style=black] (71) at (-0.75, 0) {};
		\node [style=label] (72) at (-2.25, 0.5) {$A$};
		\node [style=none] (73) at (-1.5, 0.5) {};
		\node [style=none] (74) at (-1.5, -0.5) {};
		\node [style=none] (75) at (-1.75, 0.5) {};
		\node [style=none] (76) at (-1.75, -0.5) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=label] (81) at (-2.25, -0.5) {$A$};
		\node [style=none] (82) at (1.75, 0) {};
		\node [style=label] (83) at (2.25, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (69) to (71);
		\draw [bend left] (73.center) to (71);
		\draw [bend left] (71) to (74.center);
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (82.center) to (69);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/ax2Alt/succINJ/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox, scale=0.7] (69) at (-0.75, 0.475) {$s$};
		\node [style=label] (72) at (-2.25, 0.475) {$A$};
		\node [style=none] (73) at (-1.25, 0.475) {};
		\node [style=none] (74) at (-1.25, -0.475) {};
		\node [style=none] (75) at (-1.75, 0.475) {};
		\node [style=none] (76) at (-1.75, -0.475) {};
		\node [style=none] (77) at (-1.75, 1) {};
		\node [style=none] (78) at (1.75, 1) {};
		\node [style=none] (79) at (1.75, -1) {};
		\node [style=none] (80) at (-1.75, -1) {};
		\node [style=label] (81) at (-2.25, -0.475) {$A$};
		\node [style=bbox, scale=0.7] (82) at (-0.75, -0.475) {$s$};
		\node [style=black] (83) at (0.75, -0.025) {};
		\node [style=none] (84) at (1.75, -0.025) {};
		\node [style=label] (85) at (2.25, -0.025) {$A$};
		\node [style=none] (86) at (0, 0.475) {};
		\node [style=none] (87) at (0, -0.475) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (79.center)
			 to (80.center)
			 to (77.center)
			 to (78.center)
			 to cycle;
		\draw (75.center) to (73.center);
		\draw (76.center) to (74.center);
		\draw (73.center) to (69);
		\draw (82) to (74.center);
		\draw (84.center) to (83);
		\draw (69) to (86.center);
		\draw [bend left] (86.center) to (83);
		\draw [bend left] (83) to (87.center);
		\draw (87.center) to (82);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/ind/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (8.75, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (8.25, -0.5) {};
		\node [style=none] (114) at (8.25, -2.5) {};
		\node [style=none] (115) at (5.75, 2.5) {};
		\node [style=none] (116) at (5.75, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-3.5, 1.5) {};
		\node [style=none] (122) at (5.75, 1.5) {};
		\node [style=none] (123) at (8.25, -1.5) {};
		\node [style=none] (124) at (5.75, 5.5) {};
		\node [style=none] (125) at (5.75, 3.5) {};
		\node [style=none] (126) at (5.75, 4.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
		\node [style=none] (129) at (-3.5, 4.5) {};
		\node [style=none] (130) at (3.9, 1.5) {};
		\node [style=none] (131) at (3, 2.5) {};
		\node [style=none] (132) at (4.35, 1.5) {};
		\node [style=none] (133) at (5.25, 2.5) {};
		\node [style=none] (134) at (5.25, 0.5) {};
		\node [style=none] (135) at (3, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw[tape] (131.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to (133.center)
			 to [bend right=90, looseness=1.50] (134.center)
			 to (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (135.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
		\draw (82.center) to (130.center);
		\draw (122.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/ind/step2.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (4.5, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (4, -0.5) {};
		\node [style=none] (114) at (4, -2.5) {};
		\node [style=none] (117) at (-4.75, -0.5) {};
		\node [style=none] (118) at (-4.75, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-4.75, 1.5) {};
		\node [style=none] (123) at (4, -1.5) {};
		\node [style=none] (130) at (3.9, 1.5) {};
		\node [style=none] (131) at (3, 2.5) {};
		\node [style=none] (135) at (3, 0.5) {};
		\node [style=none] (137) at (-3.85, 2.5) {};
		\node [style=none] (138) at (-3.85, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw[tape] (119.center)
			 to (137.center)
			 to [bend right=90, looseness=1.50] (138.center)
			 to (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (135.center)
			 to [bend right=90, looseness=1.50] (131.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (90.center) to (123.center);
		\draw (82.center) to (130.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso1/sub/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (1.75, 1.5) {};
		\node [style=none] (77) at (1.75, 2.5) {};
		\node [style=none] (80) at (2, 0.5) {};
		\node [style=none] (82) at (-1.75, 1.5) {};
		\node [style=label] (83) at (-5.5, 0) {$A$};
		\node [style=none] (85) at (1.75, -1.5) {};
		\node [style=none] (86) at (2, -0.5) {};
		\node [style=none] (89) at (1.75, -2.5) {};
		\node [style=none] (90) at (-1.75, -1.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, 1) {};
		\node [style=none] (95) at (3.75, 1) {};
		\node [style=none] (96) at (3.75, -1) {};
		\node [style=none] (97) at (5, -1) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (104) at (-5, 0) {};
		\node [style=none] (105) at (-5, 1) {};
		\node [style=none] (106) at (-3.75, 1) {};
		\node [style=none] (107) at (-3.75, -1) {};
		\node [style=none] (108) at (-5, -1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=none] (110) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (82.center) to (71.center);
		\draw (85.center) to (90.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso1/sup/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 4.5) {};
		\node [style=none] (77) at (-2.5, 5.5) {};
		\node [style=none] (80) at (-2.25, 3.5) {};
		\node [style=none] (82) at (2.5, 4.5) {};
		\node [style=none] (85) at (-2.5, 1.5) {};
		\node [style=none] (86) at (-2.25, 2.5) {};
		\node [style=none] (89) at (-2.5, 0.5) {};
		\node [style=none] (90) at (2.5, 1.5) {};
		\node [style=label] (91) at (7, 0) {$A$};
		\node [style=none] (95) at (-0.5, 4) {};
		\node [style=none] (96) at (-0.5, 2) {};
		\node [style=none] (99) at (2.5, 5.5) {};
		\node [style=none] (100) at (2.25, 3.5) {};
		\node [style=none] (102) at (2.25, 2.5) {};
		\node [style=none] (103) at (2.5, 0.5) {};
		\node [style=none] (106) at (0.5, 4) {};
		\node [style=none] (107) at (0.5, 2) {};
		\node [style=none] (109) at (-1, 3) {};
		\node [style=none] (110) at (1, 3) {};
		\node [style=bbox] (111) at (-3, 4.5) {$s$};
		\node [style=bbox] (112) at (-3, 1.5) {$0$};
		\node [style=none] (115) at (3, 5.5) {};
		\node [style=none] (116) at (3, 3.5) {};
		\node [style=none] (119) at (-3.5, 5.5) {};
		\node [style=none] (120) at (-3.5, 3.5) {};
		\node [style=none] (121) at (-3.5, 4.5) {};
		\node [style=none] (122) at (3, 4.5) {};
		\node [style=none] (124) at (3, 8.5) {};
		\node [style=none] (125) at (3, 6.5) {};
		\node [style=none] (126) at (3, 7.5) {};
		\node [style=none] (127) at (-3.5, 8.5) {};
		\node [style=none] (128) at (-3.5, 6.5) {};
		\node [style=none] (129) at (-3.5, 7.5) {};
		\node [style=none] (132) at (-6.75, 1) {};
		\node [style=none] (133) at (-6.75, -1) {};
		\node [style=none] (134) at (-3.25, 2.5) {};
		\node [style=none] (135) at (-4, 0.5) {};
		\node [style=none] (136) at (-4, -0.5) {};
		\node [style=none] (137) at (-3.25, -2.5) {};
		\node [style=none] (138) at (-5.75, 1) {};
		\node [style=none] (139) at (-5.75, -1) {};
		\node [style=none] (144) at (3.5, 1.5) {};
		\node [style=none] (145) at (3.5, -1.5) {};
		\node [style=none] (146) at (6.5, 1) {};
		\node [style=none] (147) at (6.5, -1) {};
		\node [style=none] (148) at (3.5, 2.5) {};
		\node [style=none] (149) at (3.75, 0.5) {};
		\node [style=none] (150) at (3.75, -0.5) {};
		\node [style=none] (151) at (3.5, -2.5) {};
		\node [style=none] (152) at (5.5, 1) {};
		\node [style=none] (153) at (5.5, -1) {};
		\node [style=none] (154) at (5, 0) {};
		\node [style=bbox] (155) at (0, -1.5) {$0$};
		\node [style=none] (156) at (6.5, 0) {};
		\node [style=bbox] (157) at (3, 1.5) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (133.center)
			 to (132.center)
			 to (138.center)
			 to [bend left] (134.center)
			 to (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (120.center)
			 to [bend right=270, looseness=1.75] (127.center)
			 to (124.center)
			 to [bend left=90, looseness=1.75] (116.center)
			 to (100.center)
			 to [bend right=90, looseness=1.50] (102.center)
			 to (148.center)
			 to [bend left] (152.center)
			 to (146.center)
			 to (147.center)
			 to (153.center)
			 to [bend left] (151.center)
			 to (137.center)
			 to [bend left] (139.center)
			 to cycle;
		\draw [tape, fill=white] (136.center)
			 to (150.center)
			 to [bend right=90, looseness=1.50] (149.center)
			 to (103.center)
			 to [bend left] (107.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (135.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
		\draw [bend right=45] (154.center) to (144.center);
		\draw [bend left=45] (154.center) to (145.center);
		\draw (144.center) to (90.center);
		\draw (155) to (145.center);
		\draw (156.center) to (154.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso1/sup/step2.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 4.5) {};
		\node [style=none] (77) at (-2.5, 5.5) {};
		\node [style=none] (80) at (-2.25, 3.5) {};
		\node [style=none] (82) at (2.5, 4.5) {};
		\node [style=none] (85) at (-2.5, 1.5) {};
		\node [style=none] (86) at (-2.25, 2.5) {};
		\node [style=none] (89) at (-2.5, 0.5) {};
		\node [style=none] (90) at (2.5, 1.5) {};
		\node [style=label] (91) at (7, 0) {$A$};
		\node [style=none] (95) at (-0.5, 4) {};
		\node [style=none] (96) at (-0.5, 2) {};
		\node [style=none] (99) at (2.5, 5.5) {};
		\node [style=none] (100) at (2.25, 3.5) {};
		\node [style=none] (102) at (2.25, 2.5) {};
		\node [style=none] (103) at (2.5, 0.5) {};
		\node [style=none] (106) at (0.5, 4) {};
		\node [style=none] (107) at (0.5, 2) {};
		\node [style=none] (109) at (-1, 3) {};
		\node [style=none] (110) at (1, 3) {};
		\node [style=bbox] (111) at (-3, 4.5) {$s$};
		\node [style=bbox] (112) at (-6.5, 0) {$0$};
		\node [style=none] (115) at (3, 5.5) {};
		\node [style=none] (116) at (3, 3.5) {};
		\node [style=none] (119) at (-3.5, 5.5) {};
		\node [style=none] (120) at (-3.5, 3.5) {};
		\node [style=none] (121) at (-3.5, 4.5) {};
		\node [style=none] (122) at (3, 4.5) {};
		\node [style=none] (124) at (3, 8.5) {};
		\node [style=none] (125) at (3, 6.5) {};
		\node [style=none] (126) at (3, 7.5) {};
		\node [style=none] (127) at (-3.5, 8.5) {};
		\node [style=none] (128) at (-3.5, 6.5) {};
		\node [style=none] (129) at (-3.5, 7.5) {};
		\node [style=none] (132) at (-7.75, 1) {};
		\node [style=none] (133) at (-7.75, -1) {};
		\node [style=none] (134) at (-3.25, 2.5) {};
		\node [style=none] (135) at (-4, 0.5) {};
		\node [style=none] (136) at (-4, -0.5) {};
		\node [style=none] (137) at (-3.25, -2.5) {};
		\node [style=none] (138) at (-5.75, 1) {};
		\node [style=none] (139) at (-5.75, -1) {};
		\node [style=none] (144) at (3.5, 1.5) {};
		\node [style=none] (145) at (3.5, -1.5) {};
		\node [style=none] (146) at (6.5, 1) {};
		\node [style=none] (147) at (6.5, -1) {};
		\node [style=none] (148) at (3.5, 2.5) {};
		\node [style=none] (149) at (3.75, 0.5) {};
		\node [style=none] (150) at (3.75, -0.5) {};
		\node [style=none] (151) at (3.5, -2.5) {};
		\node [style=none] (152) at (5.5, 1) {};
		\node [style=none] (153) at (5.5, -1) {};
		\node [style=none] (154) at (5, 0) {};
		\node [style=none] (156) at (6.5, 0) {};
		\node [style=bbox] (157) at (3, 1.5) {$s$};
		\node [style=none] (159) at (-3.75, 1.5) {};
		\node [style=none] (160) at (-3.75, -1.5) {};
		\node [style=none] (161) at (-5.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (133.center)
			 to (132.center)
			 to (138.center)
			 to [bend left] (134.center)
			 to (86.center)
			 to [bend right=90, looseness=1.50] (80.center)
			 to (120.center)
			 to [bend right=270, looseness=1.75] (127.center)
			 to (124.center)
			 to [bend left=90, looseness=1.75] (116.center)
			 to (100.center)
			 to [bend right=90, looseness=1.50] (102.center)
			 to (148.center)
			 to [bend left] (152.center)
			 to (146.center)
			 to (147.center)
			 to (153.center)
			 to [bend left] (151.center)
			 to (137.center)
			 to [bend left] (139.center)
			 to cycle;
		\draw [tape, fill=white] (136.center)
			 to (150.center)
			 to [bend right=90, looseness=1.50] (149.center)
			 to (103.center)
			 to [bend left] (107.center)
			 to (96.center)
			 to [bend left] (89.center)
			 to (135.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
		\draw [bend right=45] (154.center) to (144.center);
		\draw [bend left=45] (154.center) to (145.center);
		\draw (144.center) to (90.center);
		\draw (156.center) to (154.center);
		\draw [bend left=45] (161.center) to (159.center);
		\draw [bend right=45] (161.center) to (160.center);
		\draw (159.center) to (85.center);
		\draw (160.center) to (145.center);
		\draw (161.center) to (112);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso1/surjective/lhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (91) at (2.5, 0) {$A$};
		\node [style=none] (93) at (2, 0) {};
		\node [style=none] (94) at (2, 1) {};
		\node [style=none] (97) at (2, -1) {};
		\node [style=black] (104) at (0, 0) {};
		\node [style=none] (105) at (-2, 1) {};
		\node [style=none] (108) at (-2, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (108.center)
			 to (105.center)
			 to (94.center)
			 to (97.center)
			 to cycle;
		\draw (104) to (93.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/iso1/surjective/rhs.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (69) at (-1, 1.5) {};
		\node [style=none] (71) at (1.75, 1.5) {};
		\node [style=none] (77) at (1.75, 2.5) {};
		\node [style=none] (80) at (2, 0.5) {};
		\node [style=none] (85) at (1.75, -1.5) {};
		\node [style=none] (86) at (2, -0.5) {};
		\node [style=none] (89) at (1.75, -2.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, 1) {};
		\node [style=none] (95) at (3.75, 1) {};
		\node [style=none] (96) at (3.75, -1) {};
		\node [style=none] (97) at (5, -1) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (105) at (-5, 1) {};
		\node [style=none] (106) at (-3.75, 1) {};
		\node [style=none] (107) at (-3.75, -1) {};
		\node [style=none] (108) at (-5, -1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=bbox] (111) at (1, 1.5) {$s$};
		\node [style=bbox] (112) at (1, -1.5) {$0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] cycle;
		\draw [tape, fill=white] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] cycle;
		\draw (69) to (71.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/peano/equivalence/iso2/matlhs.tikz <==



==> tikz/peano/equivalence/iso2/matrhs.tikz <==



==> tikz/peano/equivalence/sv/succ/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (-1, 1.5) {$s$};
		\node [style=none] (71) at (1.75, 1.5) {};
		\node [style=none] (77) at (1.75, 2.5) {};
		\node [style=none] (80) at (2, 0.5) {};
		\node [style=none] (82) at (-1.75, 1.5) {};
		\node [style=label] (83) at (-5.5, 0) {$A$};
		\node [style=none] (84) at (-0.35, -1.5) {};
		\node [style=none] (85) at (1.75, -1.5) {};
		\node [style=none] (86) at (2, -0.5) {};
		\node [style=none] (89) at (1.75, -2.5) {};
		\node [style=none] (90) at (-1.75, -1.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, 1) {};
		\node [style=none] (95) at (3.75, 1) {};
		\node [style=none] (96) at (3.75, -1) {};
		\node [style=none] (97) at (5, -1) {};
		\node [style=none] (99) at (-1.75, 2.5) {};
		\node [style=none] (100) at (-2, 0.5) {};
		\node [style=none] (102) at (-2, -0.5) {};
		\node [style=none] (103) at (-1.75, -2.5) {};
		\node [style=none] (104) at (-5, 0) {};
		\node [style=none] (105) at (-5, 1) {};
		\node [style=none] (106) at (-3.75, 1) {};
		\node [style=none] (107) at (-3.75, -1) {};
		\node [style=none] (108) at (-5, -1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=none] (110) at (-3.25, 0) {};
		\node [style=bbox] (111) at (1, 1.5) {$s$};
		\node [style=none] (112) at (0.35, -1.5) {};
		\node [style=none] (113) at (-1.25, -2.5) {};
		\node [style=none] (114) at (1.25, -2.5) {};
		\node [style=none] (115) at (1.25, -0.5) {};
		\node [style=none] (116) at (-1.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (113.center)
			 to [bend right=90, looseness=1.50] (116.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (115.center)
			 to [bend right=90, looseness=1.50] (114.center)
			 to (89.center)
			 to [bend right] cycle;
		\draw (69) to (71.center);
		\draw (82.center) to (69);
		\draw (90.center) to (84.center);
		\draw (104.center) to (110.center);
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/equivalence/sv/zero/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (-1, -1.5) {$0$};
		\node [style=none] (71) at (1.75, -1.5) {};
		\node [style=none] (77) at (1.75, -2.5) {};
		\node [style=none] (80) at (2, -0.5) {};
		\node [style=none] (82) at (-1.75, -1.5) {};
		\node [style=label] (83) at (-5.5, 0) {$A$};
		\node [style=none] (84) at (-0.35, 1.5) {};
		\node [style=none] (85) at (1.75, 1.5) {};
		\node [style=none] (86) at (2, 0.5) {};
		\node [style=none] (89) at (1.75, 2.5) {};
		\node [style=none] (90) at (-1.75, 1.5) {};
		\node [style=label] (91) at (5.5, 0) {$A$};
		\node [style=none] (93) at (5, 0) {};
		\node [style=none] (94) at (5, -1) {};
		\node [style=none] (95) at (3.75, -1) {};
		\node [style=none] (96) at (3.75, 1) {};
		\node [style=none] (97) at (5, 1) {};
		\node [style=none] (99) at (-1.75, -2.5) {};
		\node [style=none] (100) at (-2, -0.5) {};
		\node [style=none] (102) at (-2, 0.5) {};
		\node [style=none] (103) at (-1.75, 2.5) {};
		\node [style=none] (104) at (-5, 0) {};
		\node [style=none] (105) at (-5, -1) {};
		\node [style=none] (106) at (-3.75, -1) {};
		\node [style=none] (107) at (-3.75, 1) {};
		\node [style=none] (108) at (-5, 1) {};
		\node [style=none] (109) at (3.25, 0) {};
		\node [style=none] (110) at (-3.25, 0) {};
		\node [style=bbox] (111) at (1, -1.5) {$0$};
		\node [style=none] (112) at (0.35, 1.5) {};
		\node [style=none] (113) at (-1.25, 2.5) {};
		\node [style=none] (114) at (1.25, 2.5) {};
		\node [style=none] (115) at (1.25, 0.5) {};
		\node [style=none] (116) at (-1.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (96.center)
			 to (97.center)
			 to (94.center)
			 to (95.center)
			 to [bend left] (77.center)
			 to (99.center)
			 to [bend left] (106.center)
			 to (105.center)
			 to (108.center)
			 to (107.center)
			 to [bend left] (103.center)
			 to (113.center)
			 to [bend left=90, looseness=1.50] (116.center)
			 to (102.center)
			 to [bend right=90, looseness=1.50] (100.center)
			 to (80.center)
			 to [bend right=90, looseness=1.50] (86.center)
			 to (115.center)
			 to [bend left=90, looseness=1.50] (114.center)
			 to (89.center)
			 to [bend left] cycle;
		\draw (69) to (71.center);
		\draw (82.center) to (69);
		\draw (90.center) to (84.center);
		\draw (104.center) to (110.center);
		\draw [bend right=45] (110.center) to (82.center);
		\draw [bend left=45] (110.center) to (90.center);
		\draw [bend left=45] (85.center) to (109.center);
		\draw [bend left=45] (109.center) to (71.center);
		\draw (109.center) to (93.center);
		\draw (85.center) to (112.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/induction/step1.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (3.5, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (3, -0.5) {};
		\node [style=none] (114) at (3, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6.25, -0.5) {};
		\node [style=none] (118) at (-6.25, -2.5) {};
		\node [style=none] (119) at (-6.25, 2.5) {};
		\node [style=none] (120) at (-6.25, 0.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (3, -1.5) {};
		\node [style=label] (124) at (3.5, -1.5) {$A$};
		\node [style=bbox] (133) at (-3, 1.5) {$s$};
		\node [style=bbox] (134) at (-5, 1.5) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (109.center) to (110.center);
		\draw (122.center) to (82.center);
		\draw (90.center) to (123.center);
		\draw (133) to (134);
		\draw (133) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/induction/step2.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (3.5, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (112) at (-3, -1.5) {$P$};
		\node [style=none] (113) at (3, -0.5) {};
		\node [style=none] (114) at (3, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-4.25, -0.5) {};
		\node [style=none] (118) at (-4.25, -2.5) {};
		\node [style=none] (119) at (-4.25, 2.5) {};
		\node [style=none] (120) at (-4.25, 0.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (3, -1.5) {};
		\node [style=label] (124) at (3.5, -1.5) {$A$};
		\node [style=bbox] (134) at (-3, 1.5) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (109.center) to (110.center);
		\draw (122.center) to (82.center);
		\draw (90.center) to (123.center);
		\draw (134) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/induction/step3.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=label] (91) at (5.25, 1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (113) at (4.75, -0.5) {};
		\node [style=none] (114) at (4.75, -2.5) {};
		\node [style=none] (115) at (4.75, 2.5) {};
		\node [style=none] (116) at (4.75, 0.5) {};
		\node [style=none] (117) at (-4, -0.5) {};
		\node [style=none] (118) at (-4, -2.5) {};
		\node [style=none] (119) at (-4, 2.5) {};
		\node [style=none] (120) at (-4, 0.5) {};
		\node [style=none] (122) at (4.75, 1.5) {};
		\node [style=none] (123) at (4.75, -1.5) {};
		\node [style=label] (124) at (5.25, -1.5) {$A$};
		\node [style=bbox] (135) at (3.25, -1.5) {$P$};
		\node [style=bbox] (136) at (3.25, 1.5) {$P$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to (116.center)
			 to (115.center)
			 to (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to (120.center)
			 to cycle;
		\draw (136) to (122.center);
		\draw (123.center) to (135);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/induction/step4.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (71) at (-2.5, 1.5) {};
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (82) at (2.5, 1.5) {};
		\node [style=none] (85) at (-2.5, -1.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (2.5, -1.5) {};
		\node [style=label] (91) at (6, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=none] (109) at (-1, 0) {};
		\node [style=none] (110) at (1, 0) {};
		\node [style=bbox] (111) at (-3, 1.5) {$s$};
		\node [style=bbox] (112) at (-3, -1.5) {$0$};
		\node [style=none] (113) at (5.5, -0.5) {};
		\node [style=none] (114) at (5.5, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (121) at (-3.5, 1.5) {};
		\node [style=none] (122) at (3, 1.5) {};
		\node [style=none] (123) at (5.5, -1.5) {};
		\node [style=none] (124) at (3, 5.5) {};
		\node [style=none] (125) at (3, 3.5) {};
		\node [style=none] (126) at (3, 4.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
		\node [style=none] (129) at (-3.5, 4.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw [bend left=45] (110.center) to (82.center);
		\draw [bend right=45] (110.center) to (90.center);
		\draw [bend right=45] (85.center) to (109.center);
		\draw [bend right=45] (109.center) to (71.center);
		\draw (85.center) to (112);
		\draw (71.center) to (111);
		\draw (121.center) to (111);
		\draw (109.center) to (110.center);
		\draw (82.center) to (122.center);
		\draw (90.center) to (123.center);
		\draw [bend right=90, looseness=1.75] (129.center) to (121.center);
		\draw [bend right=90, looseness=1.75] (122.center) to (126.center);
		\draw (129.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/induction/step5.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (77) at (-2.5, 2.5) {};
		\node [style=none] (80) at (-2.25, 0.5) {};
		\node [style=none] (86) at (-2.25, -0.5) {};
		\node [style=none] (89) at (-2.5, -2.5) {};
		\node [style=none] (90) at (3.5, -1.5) {};
		\node [style=label] (91) at (6, -1.5) {$A$};
		\node [style=none] (95) at (-0.5, 1) {};
		\node [style=none] (96) at (-0.5, -1) {};
		\node [style=none] (99) at (2.5, 2.5) {};
		\node [style=none] (100) at (2.25, 0.5) {};
		\node [style=none] (102) at (2.25, -0.5) {};
		\node [style=none] (103) at (2.5, -2.5) {};
		\node [style=none] (106) at (0.5, 1) {};
		\node [style=none] (107) at (0.5, -1) {};
		\node [style=bbox] (112) at (3.5, -1.5) {$P$};
		\node [style=none] (113) at (5.5, -0.5) {};
		\node [style=none] (114) at (5.5, -2.5) {};
		\node [style=none] (115) at (3, 2.5) {};
		\node [style=none] (116) at (3, 0.5) {};
		\node [style=none] (117) at (-6, -0.5) {};
		\node [style=none] (118) at (-6, -2.5) {};
		\node [style=none] (119) at (-3.5, 2.5) {};
		\node [style=none] (120) at (-3.5, 0.5) {};
		\node [style=none] (123) at (5.5, -1.5) {};
		\node [style=none] (124) at (3, 5.5) {};
		\node [style=none] (125) at (3, 3.5) {};
		\node [style=none] (127) at (-3.5, 5.5) {};
		\node [style=none] (128) at (-3.5, 3.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (116.center)
			 to [bend right=90, looseness=1.75] (124.center)
			 to (127.center)
			 to [bend left=270, looseness=1.75] (120.center)
			 to (80.center)
			 to [bend left=90, looseness=1.50] (86.center)
			 to (117.center)
			 to (118.center)
			 to (89.center)
			 to [bend right] (96.center)
			 to (107.center)
			 to [bend right] (103.center)
			 to (114.center)
			 to (113.center)
			 to (102.center)
			 to [bend left=90, looseness=1.50] (100.center)
			 to cycle;
		\draw [tape, fill=white] (99.center)
			 to [bend right] (106.center)
			 to (95.center)
			 to [bend right] (77.center)
			 to (119.center)
			 to [bend left=90, looseness=1.50] (128.center)
			 to (125.center)
			 to [bend left=90, looseness=1.50] (115.center)
			 to cycle;
		\draw (90.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/succ.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$s$};
		\node [style=none] (70) at (-1.5, 0) {};
		\node [style=none] (71) at (1.5, 0) {};
		\node [style=label] (72) at (2, 0) {$A$};
		\node [style=label] (73) at (-2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70.center) to (69);
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/succOp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (0, 0) {$s$};
		\node [style=none] (70) at (-1.5, 0) {};
		\node [style=none] (71) at (1.5, 0) {};
		\node [style=label] (72) at (2, 0) {$A$};
		\node [style=label] (73) at (-2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (70.center) to (69);
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/zero.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bbox] (69) at (0, 0) {$0$};
		\node [style=none] (71) at (1.5, 0) {};
		\node [style=label] (72) at (2, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/peano/zeroOp.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bboxOp] (69) at (2, 0) {$0$};
		\node [style=none] (71) at (0.5, 0) {};
		\node [style=label] (72) at (0, 0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (71.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/epsilonCopy/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=black] (107) at (0.75, 0) {};
		\node [style=none] (108) at (0, -0.625) {};
		\node [style=none] (109) at (0, 0.625) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=black] (121) at (-0.75, 0) {};
		\node [style=none] (122) at (0, -0.625) {};
		\node [style=none] (123) at (0, 0.625) {};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=none] (125) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (123.center) to (109.center);
		\draw (108.center) to (122.center);
		\draw (125.center) to (121);
		\draw (124.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/epsilonCopy/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-1.5, 0) {$X$};
		\node [style=none] (118) at (-1, 0) {};
		\node [style=label] (124) at (2.5, 0) {$X$};
		\node [style=none] (126) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/propKleeneMat/epsilonDiscard/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (113) at (0.75, 0.75) {};
		\node [style=none] (114) at (-0.75, 0.75) {};
		\node [style=none] (115) at (-0.75, -0.75) {};
		\node [style=none] (116) at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [dotted] (114.center)
			 to (113.center)
			 to (116.center)
			 to (115.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/epsilonDiscard/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=black] (107) at (0.75, 0) {};
		\node [style=black] (119) at (-0.75, 0) {};
		\node [style=label] (120) at (0, 0.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (119) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaCopy/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1.5, -0.625) {$X$};
		\node [style=label] (110) at (-1.5, 0.625) {$X$};
		\node [style=none] (117) at (-1, -0.625) {};
		\node [style=none] (118) at (-1, 0.625) {};
		\node [style=label] (120) at (2.5, -0.625) {$X$};
		\node [style=label] (124) at (2.5, 0.625) {$X$};
		\node [style=none] (125) at (2, -0.625) {};
		\node [style=none] (126) at (2, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaCopy/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.25, -0.875) {$X$};
		\node [style=label] (110) at (-2.25, 0.875) {$X$};
		\node [style=none] (117) at (-1.75, -0.875) {};
		\node [style=none] (118) at (-1.75, 0.875) {};
		\node [style=label] (120) at (2.75, -0.875) {$X$};
		\node [style=label] (124) at (2.75, 0.875) {$X$};
		\node [style=none] (125) at (2.25, -0.875) {};
		\node [style=none] (126) at (2.25, 0.875) {};
		\node [style=black] (127) at (1.5, 0.875) {};
		\node [style=none] (128) at (0.75, 0.25) {};
		\node [style=none] (129) at (0.75, 1.5) {};
		\node [style=black] (130) at (-1, 0.875) {};
		\node [style=black] (131) at (-0.25, 0.25) {};
		\node [style=none] (132) at (-0.25, 1.5) {};
		\node [style=black] (134) at (1.5, -0.875) {};
		\node [style=none] (135) at (0.75, -1.5) {};
		\node [style=none] (136) at (0.75, -0.25) {};
		\node [style=black] (137) at (-1, -0.875) {};
		\node [style=none] (138) at (-0.25, -1.5) {};
		\node [style=black] (139) at (-0.25, -0.25) {};
		\node [style=black] (142) at (0.75, 0.25) {};
		\node [style=black] (143) at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (129.center) to (127);
		\draw [bend left] (127) to (128.center);
		\draw [bend right] (132.center) to (130);
		\draw [bend right] (130) to (131);
		\draw (118.center) to (130);
		\draw (127) to (126.center);
		\draw [bend left] (136.center) to (134);
		\draw [bend left] (134) to (135.center);
		\draw [bend right] (139) to (137);
		\draw [bend right] (137) to (138.center);
		\draw (134) to (125.center);
		\draw (137) to (117.center);
		\draw (132.center) to (129.center);
		\draw (135.center) to (138.center);
		\draw (128.center) to (142);
		\draw (143) to (136.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaCopy/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.25, -0.875) {$X$};
		\node [style=label] (110) at (-2.25, 0.875) {$X$};
		\node [style=none] (117) at (-1.75, -0.875) {};
		\node [style=none] (118) at (-1.75, 0.875) {};
		\node [style=label] (120) at (3.75, -0.875) {$X$};
		\node [style=label] (124) at (3.75, 0.875) {$X$};
		\node [style=none] (125) at (3.25, -0.875) {};
		\node [style=none] (126) at (3.25, 0.875) {};
		\node [style=black] (127) at (2.5, 0.875) {};
		\node [style=none] (128) at (1.75, 0.25) {};
		\node [style=none] (129) at (1.75, 1.5) {};
		\node [style=black] (130) at (-1, 0.875) {};
		\node [style=none] (131) at (-0.25, 0.25) {};
		\node [style=none] (132) at (-0.25, 1.5) {};
		\node [style=black] (134) at (2.5, -0.875) {};
		\node [style=none] (135) at (1.75, -1.5) {};
		\node [style=none] (136) at (1.75, -0.25) {};
		\node [style=black] (137) at (-1, -0.875) {};
		\node [style=none] (138) at (-0.25, -1.5) {};
		\node [style=none] (139) at (-0.25, -0.25) {};
		\node [style=black] (140) at (1.25, 0.25) {};
		\node [style=black] (141) at (1.25, -0.25) {};
		\node [style=black] (142) at (0.75, 0.25) {};
		\node [style=black] (143) at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (129.center) to (127);
		\draw [bend left] (127) to (128.center);
		\draw [bend right] (132.center) to (130);
		\draw [bend right] (130) to (131.center);
		\draw (118.center) to (130);
		\draw (127) to (126.center);
		\draw [bend left] (136.center) to (134);
		\draw [bend left] (134) to (135.center);
		\draw [bend right] (139.center) to (137);
		\draw [bend right] (137) to (138.center);
		\draw (134) to (125.center);
		\draw (137) to (117.center);
		\draw (132.center) to (129.center);
		\draw (135.center) to (138.center);
		\draw (136.center) to (141);
		\draw [in=-180, out=0, looseness=1.25] (131.center) to (143);
		\draw [in=180, out=0] (139.center) to (142);
		\draw (140) to (128.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaCopy/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.25, -0.875) {$X$};
		\node [style=label] (110) at (-2.25, 0.875) {$X$};
		\node [style=none] (117) at (-1.75, -0.875) {};
		\node [style=none] (118) at (-1.75, 0.875) {};
		\node [style=label] (120) at (2.75, -0.875) {$X$};
		\node [style=label] (124) at (2.75, 0.875) {$X$};
		\node [style=none] (125) at (2.25, -0.875) {};
		\node [style=none] (126) at (2.25, 0.875) {};
		\node [style=black] (127) at (1.5, 0.875) {};
		\node [style=none] (128) at (0.75, 0.25) {};
		\node [style=none] (129) at (0.75, 1.5) {};
		\node [style=black] (130) at (-1, 0.875) {};
		\node [style=none] (131) at (-0.25, 0.25) {};
		\node [style=none] (132) at (-0.25, 1.5) {};
		\node [style=black] (134) at (1.5, -0.875) {};
		\node [style=none] (135) at (0.75, -1.5) {};
		\node [style=none] (136) at (0.75, -0.25) {};
		\node [style=black] (137) at (-1, -0.875) {};
		\node [style=none] (138) at (-0.25, -1.5) {};
		\node [style=none] (139) at (-0.25, -0.25) {};
		\node [style=none] (142) at (0.75, 0.25) {};
		\node [style=none] (143) at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (129.center) to (127);
		\draw [bend left] (127) to (128.center);
		\draw [bend right] (132.center) to (130);
		\draw [bend right] (130) to (131.center);
		\draw (118.center) to (130);
		\draw (127) to (126.center);
		\draw [bend left] (136.center) to (134);
		\draw [bend left] (134) to (135.center);
		\draw [bend right] (139.center) to (137);
		\draw [bend right] (137) to (138.center);
		\draw (134) to (125.center);
		\draw (137) to (117.center);
		\draw (132.center) to (129.center);
		\draw (135.center) to (138.center);
		\draw [in=-180, out=0, looseness=1.25] (131.center) to (143.center);
		\draw [in=180, out=0] (139.center) to (142.center);
		\draw (128.center) to (142.center);
		\draw (143.center) to (136.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaCopy/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-1.5, -0.625) {$X$};
		\node [style=black] (107) at (0, 0) {};
		\node [style=none] (108) at (-0.75, -0.625) {};
		\node [style=none] (109) at (-0.75, 0.625) {};
		\node [style=label] (110) at (-1.5, 0.625) {$X$};
		\node [style=none] (117) at (-1, -0.625) {};
		\node [style=none] (118) at (-1, 0.625) {};
		\node [style=label] (120) at (2.5, -0.625) {$X$};
		\node [style=black] (121) at (1, 0) {};
		\node [style=none] (122) at (1.75, -0.625) {};
		\node [style=none] (123) at (1.75, 0.625) {};
		\node [style=label] (124) at (2.5, 0.625) {$X$};
		\node [style=none] (125) at (2, -0.625) {};
		\node [style=none] (126) at (2, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (123.center) to (126.center);
		\draw (125.center) to (122.center);
		\draw (108.center) to (117.center);
		\draw (118.center) to (109.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaDiscard/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=black] (107) at (0.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=black] (121) at (-0.5, 0) {};
		\node [style=none] (124) at (1.5, 0) {};
		\node [style=none] (125) at (-1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (121);
		\draw (124.center) to (107);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/propKleeneMat/etaDiscard/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$X$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2, 0) {$X$};
		\node [style=none] (125) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (117.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/stringdiag_ax1_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (8) at (1.5, 0.5) {$A$};
		\node [style=label] (11) at (-1.5, 0.5) {$A$};
		\node [style=label] (12) at (1.5, -0.5) {$B$};
		\node [style=label] (13) at (-1.5, -0.5) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (8);
		\draw (13) to (12);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/TRlhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-3, -1.225) {$X$};
		\node [style=black] (107) at (0.5, -0.25) {};
		\node [style=none] (108) at (-0.75, -1.225) {};
		\node [style=none] (109) at (-0.75, 0.725) {};
		\node [style=none] (117) at (-2.5, -1.225) {};
		\node [style=none] (118) at (-2.25, 0.725) {};
		\node [style=label] (120) at (5.25, -1.225) {$Y$};
		\node [style=black] (121) at (1.5, -0.25) {};
		\node [style=none] (122) at (2.75, -1.225) {};
		\node [style=none] (123) at (2.75, 0.725) {};
		\node [style=none] (125) at (4.75, -1.225) {};
		\node [style=none] (127) at (-2.25, 2.225) {};
		\node [style=none] (128) at (2.75, 2.225) {};
		\node [style=stringbox] (129) at (-1.5, 0.725) {$f$};
		\node [style=stringbox] (130) at (3.5, -1.225) {$r$};
		\node [style=none] (131) at (3.25, 0.725) {};
		\node [style=none] (132) at (3.25, 0.725) {};
		\node [style=none] (133) at (3.25, 2.225) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (109.center) to (107);
		\draw [bend left] (107) to (108.center);
		\draw [bend right] (123.center) to (121);
		\draw [bend right] (121) to (122.center);
		\draw (107) to (121);
		\draw (108.center) to (117.center);
		\draw [bend right=90, looseness=1.75] (127.center) to (118.center);
		\draw (127.center) to (128.center);
		\draw (118.center) to (129);
		\draw (129) to (109.center);
		\draw (125.center) to (130);
		\draw (130) to (122.center);
		\draw (131.center) to (132.center);
		\draw (128.center) to (133.center);
		\draw [bend right=90, looseness=1.75] (132.center) to (133.center);
		\draw (123.center) to (132.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (-2.25, 0) {};
		\node [style=label] (36) at (-3, 0) {$X$};
		\node [style=none] (37) at (-1.5, 0.5) {};
		\node [style=none] (38) at (-1.5, -0.5) {};
		\node [style=none] (39) at (-1.5, 0) {};
		\node [style=none] (40) at (-0.5, 0) {};
		\node [style=none] (41) at (-0.5, -0.5) {};
		\node [style=none] (42) at (-0.5, 0.5) {};
		\node [style=stringbox] (43) at (-1, 0) {$f$};
		\node [style=none] (45) at (2.25, 0) {};
		\node [style=label] (46) at (3, 0) {$Y$};
		\node [style=none] (48) at (0.5, 0.5) {};
		\node [style=none] (49) at (0.5, -0.5) {};
		\node [style=none] (50) at (0.5, 0) {};
		\node [style=none] (51) at (1.5, 0) {};
		\node [style=none] (52) at (1.5, -0.5) {};
		\node [style=none] (53) at (1.5, 0.5) {};
		\node [style=stringbox] (54) at (1, 0) {$r\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (39.center);
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/strongunif/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (36) at (-2.25, 0) {$X$};
		\node [style=none] (40) at (-1.5, 0) {};
		\node [style=none] (45) at (1.5, 0) {};
		\node [style=label] (46) at (2.25, 0) {$Y$};
		\node [style=none] (50) at (-0.5, 0) {};
		\node [style=none] (51) at (0.5, 0) {};
		\node [style=stringbox] (54) at (0, 0) {$r\vphantom{f}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (51.center) to (45.center);
		\draw (40.center) to (50.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/ax/newax/nat/left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=algop] (0) at (-1.25, 0) {$f$};
		\node [style=none] (8) at (1, -2.5) {};
		\node [style=none] (9) at (1, 2.5) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (12) at (1, -1.5) {};
		\node [style=none] (13) at (-1.75, -0.5) {};
		\node [style=none] (14) at (-1.75, 0.5) {};
		\node [style=none] (17) at (1, 0.5) {};
		\node [style=none] (18) at (1, -0.5) {};
		\node [style=none] (19) at (-0.75, 0.5) {};
		\node [style=none] (20) at (-0.75, -0.5) {};
		\node [style=dots] (21) at (0.175, -0.675) {$\vdots$};
		\node [style=dots] (22) at (0.175, 1) {$\vdots$};
		\node [style=none] (36) at (-6, -0.5) {};
		\node [style=none] (37) at (-6, 0.5) {};
		\node [style=dots] (38) at (-2.5, 0.15) {$\vdots$};
		\node [style=label] (41) at (-5.5, 1) {$P$};
		\node [style=label] (42) at (-2.5, 1) {$Q$};
		\node [style=none] (43) at (-4.75, -1) {};
		\node [style=none] (44) at (-3.25, -1) {};
		\node [style=none] (45) at (-3.25, 1) {};
		\node [style=none] (46) at (-4.75, 1) {};
		\node [style=none] (47) at (-4, 0) {$\t$};
		\node [style=dots] (48) at (-5.5, 0.15) {$\vdots$};
		\node [style=none] (49) at (-4.75, -0.5) {};
		\node [style=none] (50) at (-3.25, -0.5) {};
		\node [style=none] (51) at (-3.25, 0.5) {};
		\node [style=none] (52) at (-4.75, 0.5) {};
		\node [style=none] (53) at (2, -2.5) {};
		\node [style=none] (54) at (2, 2.5) {};
		\node [style=none] (55) at (2, 1.5) {};
		\node [style=none] (56) at (2, -1.5) {};
		\node [style=none] (57) at (2, 0.5) {};
		\node [style=none] (58) at (2, -0.5) {};
		\node [style=dots] (59) at (1.75, 2.15) {$\vdots$};
		\node [style=label] (60) at (1.75, 2.95) {$Q$};
		\node [style=dots] (61) at (1.75, 0.15) {$\vdots$};
		\node [style=label] (62) at (1.75, 0.95) {$Q$};
		\node [style=dots] (63) at (1.75, -1.85) {$\vdots$};
		\node [style=label] (64) at (1.75, -1.05) {$Q$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (20.center)
			 to (18.center)
			 to (58.center)
			 to (57.center)
			 to (17.center)
			 to (19.center)
			 to [bend left] (10.center)
			 to (55.center)
			 to (54.center)
			 to (9.center)
			 to [bend right] (14.center)
			 to (51.center)
			 to (45.center)
			 to (46.center)
			 to (52.center)
			 to (37.center)
			 to (36.center)
			 to (49.center)
			 to (43.center)
			 to (44.center)
			 to (50.center)
			 to (13.center)
			 to [bend right] (8.center)
			 to (53.center)
			 to (56.center)
			 to (12.center)
			 to [bend left] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/ax/newax/nat/right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=algop] (0) at (-1.25, 0) {$f$};
		\node [style=none] (8) at (1, -2.5) {};
		\node [style=none] (9) at (1, 2.5) {};
		\node [style=none] (10) at (1, 1.5) {};
		\node [style=none] (12) at (1, -1.5) {};
		\node [style=none] (13) at (-1.75, -0.5) {};
		\node [style=none] (14) at (-1.75, 0.5) {};
		\node [style=none] (17) at (1, 0.5) {};
		\node [style=none] (18) at (1, -0.5) {};
		\node [style=none] (19) at (-0.75, 0.5) {};
		\node [style=none] (20) at (-0.75, -0.5) {};
		\node [style=dots] (21) at (0.175, -0.675) {$\vdots$};
		\node [style=dots] (22) at (0.175, 1) {$\vdots$};
		\node [style=dots] (38) at (-2.75, 0.15) {$\vdots$};
		\node [style=label] (42) at (-2.75, 1) {$P$};
		\node [style=none] (50) at (-3.25, -0.5) {};
		\node [style=none] (51) at (-3.25, 0.5) {};
		\node [style=none] (53) at (1.5, -2.5) {};
		\node [style=none] (54) at (1.5, 2.5) {};
		\node [style=none] (55) at (1.5, 1.5) {};
		\node [style=none] (56) at (1.5, -1.5) {};
		\node [style=none] (57) at (1.5, 0.5) {};
		\node [style=none] (58) at (1.5, -0.5) {};
		\node [style=dots] (59) at (1.25, 2.15) {$\vdots$};
		\node [style=label] (60) at (1.25, 2.95) {$P$};
		\node [style=dots] (61) at (1.25, 0.15) {$\vdots$};
		\node [style=label] (62) at (1.25, 0.95) {$P$};
		\node [style=dots] (63) at (1.25, -1.85) {$\vdots$};
		\node [style=label] (64) at (1.25, -1.05) {$P$};
		\node [style=none] (68) at (2, 1.25) {};
		\node [style=none] (69) at (3.5, 1.25) {};
		\node [style=none] (70) at (3.5, 2.75) {};
		\node [style=none] (71) at (2, 2.75) {};
		\node [style=none] (72) at (2.75, 2) {$\t$};
		\node [style=none] (74) at (2, 1.5) {};
		\node [style=none] (75) at (3.5, 1.5) {};
		\node [style=none] (76) at (3.5, 2.5) {};
		\node [style=none] (77) at (2, 2.5) {};
		\node [style=none] (78) at (2, -0.75) {};
		\node [style=none] (79) at (3.5, -0.75) {};
		\node [style=none] (80) at (3.5, 0.75) {};
		\node [style=none] (81) at (2, 0.75) {};
		\node [style=none] (82) at (2.75, 0) {$\t$};
		\node [style=none] (83) at (2, -0.5) {};
		\node [style=none] (84) at (3.5, -0.5) {};
		\node [style=none] (85) at (3.5, 0.5) {};
		\node [style=none] (86) at (2, 0.5) {};
		\node [style=none] (87) at (2, -2.75) {};
		\node [style=none] (88) at (3.5, -2.75) {};
		\node [style=none] (89) at (3.5, -1.25) {};
		\node [style=none] (90) at (2, -1.25) {};
		\node [style=none] (91) at (2.75, -2) {$\t$};
		\node [style=none] (92) at (2, -2.5) {};
		\node [style=none] (93) at (3.5, -2.5) {};
		\node [style=none] (94) at (3.5, -1.5) {};
		\node [style=none] (95) at (2, -1.5) {};
		\node [style=none] (96) at (4.75, 2.5) {};
		\node [style=none] (97) at (4.75, 1.5) {};
		\node [style=none] (98) at (4.75, 0.5) {};
		\node [style=none] (99) at (4.75, -0.5) {};
		\node [style=none] (100) at (4.75, -1.5) {};
		\node [style=none] (101) at (4.75, -2.5) {};
		\node [style=dots] (102) at (4.25, 2.15) {$\vdots$};
		\node [style=label] (103) at (4.25, 2.95) {$Q$};
		\node [style=dots] (104) at (4.25, 0.15) {$\vdots$};
		\node [style=label] (105) at (4.25, 0.95) {$Q$};
		\node [style=dots] (106) at (4.25, -1.85) {$\vdots$};
		\node [style=label] (107) at (4.25, -1.05) {$Q$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (92.center)
			 to (87.center)
			 to (88.center)
			 to (93.center)
			 to (101.center)
			 to (100.center)
			 to (94.center)
			 to (89.center)
			 to (90.center)
			 to (95.center)
			 to (56.center)
			 to (12.center)
			 to [bend left] (20.center)
			 to (18.center)
			 to (58.center)
			 to (83.center)
			 to (78.center)
			 to (79.center)
			 to (84.center)
			 to (99.center)
			 to (98.center)
			 to (85.center)
			 to (80.center)
			 to (81.center)
			 to (86.center)
			 to (57.center)
			 to (17.center)
			 to (19.center)
			 to [bend left] (10.center)
			 to (55.center)
			 to (74.center)
			 to (68.center)
			 to (69.center)
			 to (75.center)
			 to (97.center)
			 to (96.center)
			 to (76.center)
			 to (70.center)
			 to (71.center)
			 to (77.center)
			 to (54.center)
			 to (9.center)
			 to [bend right] (14.center)
			 to (51.center)
			 to (50.center)
			 to (13.center)
			 to [bend right] (8.center)
			 to (53.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/tapes/cipriano/idA.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 1) {};
		\node [style=none] (1) at (-1, -1) {};
		\node [style=none] (2) at (2, -1) {};
		\node [style=none] (3) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style = tape](2.center)
			 to (3.center)
			 to (0.center)
			 to (1.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (55) at (1.5, -0.625) {};
		\node [style=none] (56) at (1.5, 0.625) {};
		\node [style=none] (57) at (-1.5, 0.625) {};
		\node [style=none] (58) at (-1.5, -0.625) {};
		\node [style=none] (60) at (-1.5, 0) {};
		\node [style=none] (61) at (1.5, 0) {};
		\node [style=box] (62) at (0, 0) {$R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw[style=tape] (56.center)
			 to (57.center)
			 to (58.center)
			 to (55.center)
			 to cycle;
		\draw (60.center) to (62);
		\draw (62) to (61.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=none] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-1, -1.9) {};
		\node [style=none] (9) at (-1, 1.9) {};
		\node [style=none] (10) at (-1, 0.6) {};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (12) at (-1, -0.6) {};
		\node [style=none] (13) at (-2.5, -0.65) {};
		\node [style=none] (14) at (-2.5, 0.65) {};
		\node [style=none] (24) at (-3.25, 0) {};
		\node [style=none] (35) at (-3.25, -0.65) {};
		\node [style=none] (36) at (-3.25, 0.65) {};
		\node [style=none] (80) at (2, 0) {};
		\node [style=none] (81) at (0.5, 1.25) {};
		\node [style=none] (82) at (0.75, -1.25) {};
		\node [style=none] (83) at (1, -1.9) {};
		\node [style=none] (84) at (1, 1.9) {};
		\node [style=none] (85) at (1, 0.6) {};
		\node [style=none] (86) at (1.5, 0) {};
		\node [style=none] (87) at (1, -0.6) {};
		\node [style=none] (88) at (2.5, -0.65) {};
		\node [style=none] (89) at (2.5, 0.575) {};
		\node [style=none] (90) at (3.25, 0) {};
		\node [style=none] (91) at (3.25, -0.65) {};
		\node [style=none] (92) at (3.25, 0.575) {};
		\node [style=box, scale=0.9] (104) at (0, 1.25) {$R$};
		\node [style=none] (105) at (-0.325, -1.25) {};
		\node [style=none] (106) at (0.325, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (36.center)
			 to (14.center)
			 to [bend left] (9.center)
			 to (84.center)
			 to [bend left] (89.center)
			 to (92.center)
			 to (91.center)
			 to (88.center)
			 to [bend left] (83.center)
			 to [bend right=270, looseness=1.75] (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] (12.center)
			 to [bend left=90, looseness=1.75] (8.center)
			 to [bend left] (13.center)
			 to (35.center)
			 to cycle;
		\draw [bend right=45] (0.center) to (2.center);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw (105.center) to (2.center);
		\draw (106.center) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=black] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-1, -2.125) {};
		\node [style=none] (9) at (-1, 1.9) {};
		\node [style=none] (10) at (-1, 0.6) {};
		\node [style=none] (11) at (-1.5, 0) {};
		\node [style=none] (12) at (-1, -0.375) {};
		\node [style=none] (13) at (-2.5, -0.65) {};
		\node [style=none] (14) at (-2.5, 0.65) {};
		\node [style=none] (24) at (-3.25, 0) {};
		\node [style=none] (35) at (-3.25, -0.65) {};
		\node [style=none] (36) at (-3.25, 0.65) {};
		\node [style=none] (80) at (4, 0) {};
		\node [style=none] (81) at (2.25, 1.25) {};
		\node [style=none] (82) at (2.5, -1.25) {};
		\node [style=none] (83) at (2.75, -2.125) {};
		\node [style=none] (84) at (2.75, 1.9) {};
		\node [style=none] (85) at (2.75, 0.6) {};
		\node [style=none] (86) at (3.25, 0) {};
		\node [style=none] (87) at (2.75, -0.375) {};
		\node [style=none] (88) at (4.5, -0.65) {};
		\node [style=none] (89) at (4.5, 0.575) {};
		\node [style=none] (90) at (5.25, 0) {};
		\node [style=none] (91) at (5.25, -0.65) {};
		\node [style=none] (92) at (5.25, 0.575) {};
		\node [style=box, scale=0.8] (104) at (1, 1.25) {$R$};
		\node [style=none] (105) at (1.4, -1.25) {};
		\node [style=none] (106) at (1.85, -1.25) {};
		\node [style=none] (107) at (0.5, -2.125) {};
		\node [style=none] (108) at (0.5, -0.375) {};
		\node [style=black] (109) at (0.75, -1.25) {};
		\node [style=box, scale=0.7] (110) at (0, -0.825) {$R$};
		\node [style=box, scale=0.7] (111) at (0, -1.675) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (91.center)
			 to (88.center)
			 to [bend left=45] (83.center)
			 to [bend right=270, looseness=1.75] (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] (12.center)
			 to (108.center)
			 to [bend left=90, looseness=1.75] (107.center)
			 to (8.center)
			 to [bend left=45] (13.center)
			 to (35.center)
			 to (36.center)
			 to (14.center)
			 to [bend left] (9.center)
			 to (84.center)
			 to [bend left] (89.center)
			 to (92.center)
			 to cycle;
		\draw [bend right=45] (0.center) to (2);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw (106.center) to (82.center);
		\draw [bend left] (2) to (110);
		\draw [bend left] (110) to (109);
		\draw [bend left] (109) to (111);
		\draw [bend right=330] (111) to (2);
		\draw (109) to (105.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/topos/deriv1/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.85, 0) {};
		\node [style=none] (1) at (-0.75, 1.25) {};
		\node [style=black] (2) at (-0.75, -1.25) {};
		\node [style=none] (8) at (-0.5, -2.125) {};
		\node [style=none] (9) at (-0.75, 1.9) {};
		\node [style=none] (10) at (-0.75, 0.6) {};
		\node [style=none] (11) at (-1.2, 0.1) {};
		\node [style=none] (12) at (-0.75, -0.375) {};
		\node [style=none] (13) at (-2.25, -0.65) {};
		\node [style=none] (14) at (-2.25, 0.65) {};
		\node [style=none] (24) at (-3, 0) {};
		\node [style=none] (35) at (-3, -0.65) {};
		\node [style=none] (36) at (-3, 0.65) {};
		\node [style=none] (80) at (1.85, 0) {};
		\node [style=none] (81) at (0.75, 1.25) {};
		\node [style=none] (82) at (0.75, -1.25) {};
		\node [style=none] (83) at (0.5, -2.125) {};
		\node [style=none] (84) at (0.75, 1.9) {};
		\node [style=none] (85) at (0.75, 0.6) {};
		\node [style=none] (86) at (1.2, 0.075) {};
		\node [style=none] (87) at (0.75, -0.375) {};
		\node [style=none] (88) at (2.25, -0.65) {};
		\node [style=none] (89) at (2.25, 0.575) {};
		\node [style=none] (90) at (3, 0) {};
		\node [style=none] (91) at (3, -0.65) {};
		\node [style=none] (92) at (3, 0.575) {};
		\node [style=box, scale=0.8] (104) at (0, 1.25) {$R$};
		\node [style=black] (109) at (0.75, -1.25) {};
		\node [style=box, scale=0.7] (110) at (0, -0.825) {$R$};
		\node [style=box, scale=0.7] (111) at (0, -1.675) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (92.center)
			 to (91.center)
			 to (88.center)
			 to [bend left=45] (83.center)
			 to (8.center)
			 to [bend left=45] (13.center)
			 to (35.center)
			 to (36.center)
			 to (14.center)
			 to [bend left=45] (9.center)
			 to (84.center)
			 to [bend left=45] (89.center)
			 to cycle;
		\draw [style=tapeNoFill, fill=white] (12.center)
			 to (87.center)
			 to [bend right=45] (86.center)
			 to [bend right=45] (85.center)
			 to (10.center)
			 to [bend right=45] (11.center)
			 to [bend right=45] cycle;
		\draw [bend right=45] (0.center) to (2);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (80.center) to (82.center);
		\draw [bend right=45] (80.center) to (81.center);
		\draw (90.center) to (80.center);
		\draw (0.center) to (24.center);
		\draw (1.center) to (104);
		\draw (104) to (81.center);
		\draw [bend left] (2) to (110);
		\draw [bend left] (110) to (109);
		\draw [bend left] (109) to (111);
		\draw [bend right=330] (111) to (2);
		\draw (109) to (82.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/join/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (117) at (-1.75, -0.275) {};
		\node [style=none] (118) at (-1.75, 0.875) {};
		\node [style=none] (125) at (1.75, -0.275) {};
		\node [style=none] (126) at (1.75, 0.875) {};
		\node [style=stringlongbox,scale=1.4, minimum height=2.6em] (128) at (0, 0) {$f$};
		\node [style=none] (129) at (-1.75, 2.125) {};
		\node [style=none] (130) at (1.75, 2.125) {};
		\node [style=label] (131) at (-3.5, -0.775) {$X$};
		\node [style=none] (132) at (-3, -0.775) {};
		\node [style=label] (133) at (3.5, -0.775) {$Y$};
		\node [style=none] (134) at (3, -0.775) {};
		\node [style=none] (135) at (-1.75, 2.725) {};
		\node [style=none] (136) at (1.75, 2.725) {};
		\node [style=label] (137) at (-1.25, 1.475) {$S$};
		\node [style=label] (138) at (-1.25, 0.3) {$T$};
		\node [style=label] (139) at (1.25, 1.475) {$S$};
		\node [style=label] (140) at (1.25, 0.3) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (118.center) to (126.center);
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
		\draw (134.center) to (132.center);
		\draw (136.center) to (135.center);
		\draw [bend right=90, looseness=1.50] (135.center) to (117.center);
		\draw [bend left=90, looseness=1.50] (136.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/join/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (117) at (-1.5, -0.025) {};
		\node [style=none] (125) at (1.5, -0.025) {};
		\node [style=stringlongbox,scale=1.4, minimum height=2.6em] (128) at (0, 0) {$f$};
		\node [style=label] (131) at (-3.25, -0.775) {$X$};
		\node [style=none] (132) at (-2.75, -0.775) {};
		\node [style=label] (133) at (3.25, -0.775) {$Y$};
		\node [style=none] (134) at (2.75, -0.775) {};
		\node [style=none] (135) at (-1.5, 1.975) {};
		\node [style=none] (136) at (1.5, 1.975) {};
		\node [style=label] (138) at (0, 2.45) {$S \perG T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (134.center) to (132.center);
		\draw (136.center) to (135.center);
		\draw [bend right=90, looseness=1.50] (135.center) to (117.center);
		\draw [bend left=90, looseness=1.50] (136.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/slide/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.5, -0.625) {$X$};
		\node [style=none] (117) at (-2, -0.625) {};
		\node [style=none] (118) at (-1.5, 0.625) {};
		\node [style=label] (120) at (4.5, -0.625) {$Y$};
		\node [style=none] (125) at (4, -0.625) {};
		\node [style=none] (126) at (3.5, 0.625) {};
		\node [style=stringlongbox, scale=1.4] (128) at (0, 0) {$f$};
		\node [style=stringbox] (129) at (2, 0.625) {$u$};
		\node [style=none] (130) at (-1.5, 1.875) {};
		\node [style=none] (131) at (3.5, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
		\draw (131.center) to (130.center);
		\draw [bend right=90, looseness=1.75] (130.center) to (118.center);
		\draw [bend left=90, looseness=1.75] (131.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/slide/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (4.5, -0.625) {$Y$};
		\node [style=none] (117) at (4, -0.625) {};
		\node [style=none] (118) at (3.5, 0.625) {};
		\node [style=label] (120) at (-2.5, -0.625) {$X$};
		\node [style=none] (125) at (-2, -0.625) {};
		\node [style=none] (126) at (-1.5, 0.625) {};
		\node [style=stringlongbox, scale=1.4] (128) at (2, 0) {$f$};
		\node [style=stringbox] (129) at (0, 0.625) {$u$};
		\node [style=none] (130) at (3.5, 1.875) {};
		\node [style=none] (131) at (-1.5, 1.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
		\draw (131.center) to (130.center);
		\draw [bend left=90, looseness=1.75] (130.center) to (118.center);
		\draw [bend right=90, looseness=1.75] (131.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/strength/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0.625) {$X$};
		\node [style=none] (117) at (-1.5, 0.625) {};
		\node [style=none] (118) at (-1.25, 1.625) {};
		\node [style=label] (120) at (2, 0.625) {$Y$};
		\node [style=none] (125) at (1.5, 0.625) {};
		\node [style=none] (126) at (1.25, 1.625) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 1.25) {$f$};
		\node [style=none] (129) at (-1.25, 2.875) {};
		\node [style=none] (130) at (1.25, 2.875) {};
		\node [style=label] (131) at (-2, -1.025) {$Z$};
		\node [style=none] (132) at (-1.5, -1.025) {};
		\node [style=label] (133) at (2, -1.025) {$W$};
		\node [style=none] (134) at (1.5, -1.025) {};
		\node [style=stringbox, scale=1] (135) at (0, -1) {$g$};
		\node [style=none] (136) at (-1, 2.5) {};
		\node [style=none] (137) at (1, 2.5) {};
		\node [style=none] (138) at (1, -2) {};
		\node [style=none] (139) at (-1, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (118.center) to (126.center);
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
		\draw (134.center) to (132.center);
		\draw [densely dotted] (136.center)
			 to (137.center)
			 to (138.center)
			 to (139.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/strength/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0.625) {$X$};
		\node [style=none] (117) at (-1.5, 0.625) {};
		\node [style=none] (118) at (-1.25, 1.625) {};
		\node [style=label] (120) at (2, 0.625) {$Y$};
		\node [style=none] (125) at (1.5, 0.625) {};
		\node [style=none] (126) at (1.25, 1.625) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 1.25) {$f$};
		\node [style=none] (129) at (-1.25, 2.875) {};
		\node [style=none] (130) at (1.25, 2.875) {};
		\node [style=label] (131) at (-2, -1.025) {$Z$};
		\node [style=none] (132) at (-1.5, -1.025) {};
		\node [style=label] (133) at (2, -1.025) {$W$};
		\node [style=none] (134) at (1.5, -1.025) {};
		\node [style=stringbox, scale=1] (135) at (0, -1) {$g$};
		\node [style=none] (136) at (-1, 2.5) {};
		\node [style=none] (137) at (1, 2.5) {};
		\node [style=none] (138) at (1, 0) {};
		\node [style=none] (139) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (118.center) to (126.center);
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
		\draw (134.center) to (132.center);
		\draw [densely dotted] (136.center)
			 to (137.center)
			 to (138.center)
			 to (139.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/tight/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-4, -0.375) {$X$};
		\node [style=none] (117) at (-3, 0.375) {};
		\node [style=none] (118) at (-3.5, -0.375) {};
		\node [style=label] (124) at (4, -0.375) {$Y$};
		\node [style=none] (125) at (3, 0.375) {};
		\node [style=none] (126) at (3.5, -0.375) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 0) {$f$};
		\node [style=stringbox, scale=1] (129) at (2, -0.375) {$v$};
		\node [style=stringbox, scale=1] (130) at (-2, -0.375) {$u$};
		\node [style=none] (131) at (-3, 1.375) {};
		\node [style=none] (132) at (3, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
		\draw (132.center) to (131.center);
		\draw [bend right=90, looseness=1.75] (131.center) to (117.center);
		\draw [bend left=90, looseness=1.75] (132.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/tight/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (110) at (-4, -0.375) {$X$};
		\node [style=none] (117) at (-1, 0.375) {};
		\node [style=none] (118) at (-3.5, -0.375) {};
		\node [style=label] (124) at (4, -0.375) {$Y$};
		\node [style=none] (125) at (1, 0.375) {};
		\node [style=none] (126) at (3.5, -0.375) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 0) {$f$};
		\node [style=stringbox, scale=1] (129) at (2, -0.375) {$v$};
		\node [style=stringbox, scale=1] (130) at (-2, -0.375) {$u$};
		\node [style=none] (131) at (-1, 1.375) {};
		\node [style=none] (132) at (1, 1.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
		\draw (132.center) to (131.center);
		\draw [bend right=90, looseness=1.75] (131.center) to (117.center);
		\draw [bend left=90, looseness=1.75] (132.center) to (125.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/uniformity/TR_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, -0.625) {$X$};
		\node [style=none] (117) at (-1.5, -0.625) {};
		\node [style=none] (118) at (-1.25, 0.625) {};
		\node [style=label] (120) at (2, -0.625) {$X$};
		\node [style=none] (125) at (1.5, -0.625) {};
		\node [style=none] (126) at (1.25, 0.625) {};
		\node [style=stringlongbox] (128) at (0, 0) {$f$};
		\node [style=none] (129) at (-1.25, 1.625) {};
		\node [style=none] (130) at (1.25, 1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (118.center) to (126.center);
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/uniformity/TR_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, -0.625) {$X$};
		\node [style=none] (117) at (-1.5, -0.625) {};
		\node [style=none] (118) at (-1.25, 0.625) {};
		\node [style=label] (120) at (2, -0.625) {$X$};
		\node [style=none] (125) at (1.5, -0.625) {};
		\node [style=none] (126) at (1.25, 0.625) {};
		\node [style=stringlongbox] (128) at (0, 0) {$g$};
		\node [style=none] (129) at (-1.25, 1.625) {};
		\node [style=none] (130) at (1.25, 1.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw (118.center) to (126.center);
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/uniformity/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, -0.625) {$X$};
		\node [style=label] (110) at (-2, 0.625) {$S$};
		\node [style=none] (117) at (-1.5, -0.625) {};
		\node [style=none] (118) at (-1.5, 0.625) {};
		\node [style=label] (120) at (4, -0.625) {$Y$};
		\node [style=label] (124) at (4, 0.625) {$T$};
		\node [style=none] (125) at (3.5, -0.625) {};
		\node [style=none] (126) at (3.5, 0.625) {};
		\node [style=stringlongbox] (128) at (0, 0) {$f$};
		\node [style=stringbox] (129) at (2, 0.625) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/uniformity/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (4, -0.625) {$Y$};
		\node [style=label] (110) at (4, 0.625) {$T$};
		\node [style=none] (117) at (3.5, -0.625) {};
		\node [style=none] (118) at (3.5, 0.625) {};
		\node [style=label] (120) at (-2, -0.625) {$X$};
		\node [style=label] (124) at (-2, 0.625) {$S$};
		\node [style=none] (125) at (-1.5, -0.625) {};
		\node [style=none] (126) at (-1.5, 0.625) {};
		\node [style=stringlongbox] (128) at (2, 0) {$g$};
		\node [style=stringbox] (129) at (0, 0.625) {$r$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (118.center) to (129);
		\draw (129) to (126.center);
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/vanish/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.5, -0.375) {$X$};
		\node [style=none] (117) at (-2, -0.375) {};
		\node [style=none] (118) at (-1.75, 0.375) {};
		\node [style=label] (120) at (2.5, -0.375) {$Y$};
		\node [style=none] (125) at (2, -0.375) {};
		\node [style=none] (126) at (1.75, 0.375) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 0) {$f$};
		\node [style=none] (129) at (-1.75, 1.625) {};
		\node [style=none] (130) at (1.75, 1.625) {};
		\node [style=label] (131) at (-1.25, 0.875) {$I$};
		\node [style=label] (132) at (1.25, 0.875) {$I$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
		\draw [dashed] (130.center)
			 to (129.center)
			 to [bend right=90, looseness=1.50] (118.center)
			 to (126.center)
			 to [bend right=90, looseness=1.50] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/vanish/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2.5, 0) {$X$};
		\node [style=none] (117) at (-2, 0) {};
		\node [style=label] (120) at (2.5, 0) {$Y$};
		\node [style=none] (125) at (2, 0) {};
		\node [style=stringlongbox, scale=1.2] (128) at (0, 0) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (125.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/yank/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, -0.375) {$S$};
		\node [style=none] (117) at (-1.5, -0.375) {};
		\node [style=none] (118) at (-1.25, 0.375) {};
		\node [style=label] (120) at (2, -0.375) {$S$};
		\node [style=none] (125) at (1.5, -0.375) {};
		\node [style=none] (126) at (1.25, 0.375) {};
		\node [style=none] (129) at (-1.25, 1.375) {};
		\node [style=none] (130) at (1.25, 1.375) {};
		\node [style=none] (131) at (-0.75, -0.375) {};
		\node [style=none] (132) at (0.75, -0.375) {};
		\node [style=none] (133) at (-0.75, 0.375) {};
		\node [style=none] (134) at (0.75, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (130.center) to (129.center);
		\draw [bend right=90, looseness=1.50] (129.center) to (118.center);
		\draw [bend left=90, looseness=1.50] (130.center) to (126.center);
		\draw (118.center) to (133.center);
		\draw [in=180, out=0] (133.center) to (132.center);
		\draw (132.center) to (125.center);
		\draw (126.center) to (134.center);
		\draw [in=0, out=-180] (134.center) to (131.center);
		\draw (131.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceAx/yank/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (105) at (-2, 0) {$S$};
		\node [style=none] (117) at (-1.5, 0) {};
		\node [style=label] (120) at (2, 0) {$S$};
		\node [style=none] (125) at (1.5, 0) {};
		\node [style=none] (131) at (0, 0) {};
		\node [style=none] (132) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (132.center) to (125.center);
		\draw (131.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=black] (3) at (1.5, 0) {};
		\node [style=label] (4) at (-2, 0) {$X$};
		\node [style=none] (5) at (3, 1) {};
		\node [style=none] (6) at (3, -1) {};
		\node [style=label] (7) at (3.5, 1) {$Y$};
		\node [style=label] (8) at (3.5, -1) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw [bend left] (3) to (5.center);
		\draw [bend right] (3) to (6.center);
		\draw (0) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2, 1.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-1, -0.5) {$X$};
		\node [style=stringbox] (5) at (3.25, 1) {$g_1$};
		\node [style=stringbox] (6) at (3.25, -1) {$g_2$};
		\node [style=none] (7) at (2, -0.5) {};
		\node [style=none] (8) at (2, 0.5) {};
		\node [style=none] (9) at (-0.5, -0.5) {};
		\node [style=black] (10) at (1, -0.5) {};
		\node [style=none] (11) at (2, -1.5) {};
		\node [style=none] (12) at (3.25, 1.5) {};
		\node [style=none] (13) at (3.25, -0.5) {};
		\node [style=none] (14) at (3.25, 0.5) {};
		\node [style=none] (15) at (3.25, -1.5) {};
		\node [style=none] (16) at (4.75, 1) {};
		\node [style=none] (20) at (0, 2.25) {};
		\node [style=none] (21) at (4.75, 2.25) {};
		\node [style=none] (22) at (3.25, 1) {};
		\node [style=none] (23) at (3.25, -1) {};
		\node [style=none] (24) at (7, 0) {};
		\node [style=none] (25) at (5.5, -1) {};
		\node [style=black] (26) at (5.5, -1) {};
		\node [style=none] (27) at (7, -2) {};
		\node [style=label] (28) at (7.5, 0) {$Y$};
		\node [style=label] (29) at (7.5, -2) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
		\draw (25.center) to (26);
		\draw [bend left] (26) to (24.center);
		\draw [bend right] (26) to (27.center);
		\draw (23.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (3, 2) {};
		\node [style=none] (2) at (0.5, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-0.5, -0.5) {$X$};
		\node [style=stringbox] (5) at (5.25, 1.5) {$g_1$};
		\node [style=stringbox] (6) at (5.25, -0.5) {$g_2$};
		\node [style=none] (7) at (3, -1) {};
		\node [style=none] (8) at (3, 1) {};
		\node [style=none] (9) at (0, -0.5) {};
		\node [style=black] (10) at (1, -0.5) {};
		\node [style=none] (11) at (3, -2) {};
		\node [style=none] (12) at (5.25, 2) {};
		\node [style=none] (13) at (3, -1) {};
		\node [style=none] (14) at (5.25, 1) {};
		\node [style=none] (15) at (3, -2) {};
		\node [style=none] (16) at (6.5, 1.5) {};
		\node [style=none] (20) at (0.5, 2.75) {};
		\node [style=none] (21) at (6.5, 2.75) {};
		\node [style=none] (22) at (5.25, 1.5) {};
		\node [style=label] (29) at (7.25, -0.5) {$Y$};
		\node [style=none] (30) at (4, 0) {};
		\node [style=black] (32) at (3, -1) {};
		\node [style=none] (35) at (4, -2) {};
		\node [style=none] (36) at (4, -1) {};
		\node [style=black] (38) at (3, -2) {};
		\node [style=none] (39) at (4, -3) {};
		\node [style=none] (40) at (5.25, 0) {};
		\node [style=none] (41) at (5.25, -2) {};
		\node [style=none] (42) at (5.25, -1) {};
		\node [style=none] (43) at (5.25, -3) {};
		\node [style=stringbox] (44) at (5.25, -2.5) {$g_2$};
		\node [style=none] (45) at (5.25, -0.5) {};
		\node [style=none] (46) at (6.75, -0.5) {};
		\node [style=none] (47) at (5.25, -2.5) {};
		\node [style=none] (48) at (6.75, -2.5) {};
		\node [style=label] (49) at (7.25, -2.5) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
		\draw [bend left] (32) to (30.center);
		\draw [bend right] (32) to (35.center);
		\draw [bend left] (38) to (36.center);
		\draw [bend right] (38) to (39.center);
		\draw (30.center) to (40.center);
		\draw (42.center) to (36.center);
		\draw (35.center) to (41.center);
		\draw (39.center) to (43.center);
		\draw (45.center) to (46.center);
		\draw (47.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite2/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=black] (3) at (1.5, 0) {};
		\node [style=label] (4) at (-2, 0) {$X$};
		\node [style=none] (5) at (3, 1) {};
		\node [style=none] (6) at (3, -1) {};
		\node [style=label] (7) at (3.5, 1) {$Y$};
		\node [style=label] (8) at (3.5, -1) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw [bend left] (3) to (5.center);
		\draw [bend right] (3) to (6.center);
		\draw (0) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite2/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96) at (-6.5, 2) {};
		\node [style=black] (97) at (-7.5, 2.5) {};
		\node [style=none] (98) at (-6.5, 3) {};
		\node [style=none] (99) at (-6.5, 0.5) {};
		\node [style=black] (100) at (-7.5, 1) {};
		\node [style=none] (101) at (-6.5, 1.5) {};
		\node [style=none] (102) at (-7.5, 1) {};
		\node [style=none] (105) at (-7.5, -3.5) {};
		\node [style=none] (106) at (-10, -2) {};
		\node [style=black] (107) at (-9, -2) {};
		\node [style=none] (108) at (-6.5, -1.25) {};
		\node [style=black] (109) at (-7.5, -0.75) {};
		\node [style=none] (110) at (-6.5, -0.25) {};
		\node [style=none] (111) at (-6.5, -1.25) {};
		\node [style=none] (112) at (-6.5, -0.25) {};
		\node [style=stringbox] (114) at (-2.75, 2.5) {$g_1$};
		\node [style=none] (116) at (-2.75, 2.5) {};
		\node [style=none] (117) at (-1.75, 2.5) {};
		\node [style=stringbox] (118) at (-2.75, 0.5) {$g_1$};
		\node [style=none] (120) at (-2.75, 0.5) {};
		\node [style=none] (121) at (-1.75, 0.5) {};
		\node [style=none] (122) at (-4.5, 0) {};
		\node [style=none] (123) at (-4.5, 1) {};
		\node [style=none] (124) at (-4.5, 2) {};
		\node [style=none] (125) at (-4.5, 3) {};
		\node [style=none] (127) at (-6.5, 2) {};
		\node [style=none] (128) at (-6.5, 3) {};
		\node [style=none] (129) at (-6.5, 0.5) {};
		\node [style=none] (130) at (-6.5, 1.5) {};
		\node [style=none] (131) at (-5, -1) {};
		\node [style=none] (132) at (-5, -2) {};
		\node [style=none] (133) at (-5, -1) {};
		\node [style=none] (134) at (-5, -2) {};
		\node [style=none] (138) at (-2.75, 0) {};
		\node [style=none] (139) at (-2.75, 1) {};
		\node [style=none] (140) at (-2.75, 2) {};
		\node [style=none] (141) at (-2.75, 3) {};
		\node [style=label] (143) at (-10.5, -2) {$X$};
		\node [style=none] (144) at (-5.5, 2) {};
		\node [style=none] (145) at (-7.75, 2.5) {};
		\node [style=none] (146) at (-8, 1) {};
		\node [style=none] (147) at (-8, 5) {};
		\node [style=none] (148) at (-7.75, 4.25) {};
		\node [style=none] (149) at (-1.75, 5) {};
		\node [style=none] (150) at (-1.75, 4.25) {};
		\node [style=stringbox] (151) at (-2.75, -1.5) {$g_2$};
		\node [style=black] (152) at (-7.5, -3.5) {};
		\node [style=none] (153) at (-6.5, -3) {};
		\node [style=none] (154) at (-6.5, -4) {};
		\node [style=none] (155) at (-4, -3) {};
		\node [style=none] (156) at (-4, -4) {};
		\node [style=none] (157) at (-4, -2) {};
		\node [style=none] (158) at (-4, -1) {};
		\node [style=none] (159) at (-2.75, -3) {};
		\node [style=none] (160) at (-2.75, -4) {};
		\node [style=none] (161) at (-2.75, -2) {};
		\node [style=none] (162) at (-2.75, -1) {};
		\node [style=stringbox] (163) at (-2.75, -3.5) {$g_2$};
		\node [style=none] (164) at (-0.25, -1.5) {};
		\node [style=none] (165) at (-0.25, -3.5) {};
		\node [style=label] (166) at (0.25, -1.5) {$Y$};
		\node [style=label] (167) at (0.25, -3.5) {$Y$};
		\node [style=none] (168) at (-5, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (97) to (96.center);
		\draw [bend left] (97) to (98.center);
		\draw [bend right] (100) to (99.center);
		\draw [bend left] (100) to (101.center);
		\draw (106.center) to (107);
		\draw [bend right] (107) to (105.center);
		\draw [bend right] (109) to (108.center);
		\draw [bend left] (109) to (110.center);
		\draw (111.center) to (108.center);
		\draw (110.center) to (112.center);
		\draw [bend left] (107) to (109);
		\draw (116.center) to (117.center);
		\draw (120.center) to (121.center);
		\draw (99.center) to (129.center);
		\draw (130.center) to (101.center);
		\draw (96.center) to (127.center);
		\draw (128.center) to (98.center);
		\draw (128.center) to (125.center);
		\draw [in=-180, out=0, looseness=0.75] (112.center) to (124.center);
		\draw [in=-180, out=0] (111.center) to (122.center);
		\draw [in=180, out=15, looseness=0.50] (127.center) to (133.center);
		\draw [in=180, out=0, looseness=0.75] (129.center) to (134.center);
		\draw (133.center) to (131.center);
		\draw (134.center) to (132.center);
		\draw (125.center) to (141.center);
		\draw (124.center) to (140.center);
		\draw (122.center) to (138.center);
		\draw (123.center) to (139.center);
		\draw [in=-180, out=0] (130.center) to (144.center);
		\draw [in=180, out=0] (144.center) to (123.center);
		\draw (145.center) to (97);
		\draw (102.center) to (146.center);
		\draw [bend right=90, looseness=1.75] (148.center) to (145.center);
		\draw [bend left=90, looseness=1.50] (150.center) to (117.center);
		\draw [bend right=90, looseness=1.25] (147.center) to (146.center);
		\draw [bend left=90, looseness=1.25] (149.center) to (121.center);
		\draw (149.center) to (147.center);
		\draw (148.center) to (150.center);
		\draw (105.center) to (152);
		\draw [bend right=330] (154.center) to (152);
		\draw [bend left] (152) to (153.center);
		\draw (154.center) to (156.center);
		\draw [in=-180, out=0] (132.center) to (155.center);
		\draw (131.center) to (158.center);
		\draw (162.center) to (158.center);
		\draw (157.center) to (161.center);
		\draw (155.center) to (159.center);
		\draw (156.center) to (160.center);
		\draw (151) to (164.center);
		\draw (165.center) to (163);
		\draw (153.center) to (168.center);
		\draw [in=-180, out=0, looseness=0.75] (168.center) to (157.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite2/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2, 3.375) {};
		\node [style=none] (2) at (0.5, 2.375) {};
		\node [style=black] (3) at (1, 2.375) {};
		\node [style=label] (4) at (-3.25, -0.75) {$X$};
		\node [style=stringbox] (5) at (3.25, 2.875) {$g_1$};
		\node [style=stringbox] (6) at (3.25, 0.875) {$g_2$};
		\node [style=none] (7) at (2, 1.375) {};
		\node [style=none] (8) at (2, 2.375) {};
		\node [style=none] (9) at (0.5, 1.375) {};
		\node [style=black] (10) at (1, 1.375) {};
		\node [style=none] (11) at (2, 0.375) {};
		\node [style=none] (12) at (3.25, 3.375) {};
		\node [style=none] (13) at (3.25, 1.375) {};
		\node [style=none] (14) at (3.25, 2.375) {};
		\node [style=none] (15) at (3.25, 0.375) {};
		\node [style=none] (16) at (4.75, 2.875) {};
		\node [style=none] (20) at (0.5, 3.975) {};
		\node [style=none] (21) at (4.75, 3.975) {};
		\node [style=none] (22) at (3.25, 2.875) {};
		\node [style=none] (23) at (3.25, 0.875) {};
		\node [style=none] (25) at (5, 0.875) {};
		\node [style=none] (26) at (5, 0.875) {};
		\node [style=label] (29) at (5.5, 0.875) {$Y$};
		\node [style=none] (30) at (0.5, 1.375) {};
		\node [style=none] (31) at (-2.75, -0.75) {};
		\node [style=black] (32) at (-1.75, -0.75) {};
		\node [style=none] (33) at (0.5, -2.875) {};
		\node [style=none] (34) at (2, -0.875) {};
		\node [style=none] (35) at (0.5, -1.875) {};
		\node [style=black] (36) at (1, -1.875) {};
		\node [style=stringbox] (38) at (3.25, -1.375) {$g_1$};
		\node [style=stringbox] (39) at (3.25, -3.375) {$g_2$};
		\node [style=none] (40) at (2, -2.875) {};
		\node [style=none] (41) at (2, -1.875) {};
		\node [style=none] (42) at (0.5, -2.875) {};
		\node [style=black] (43) at (1, -2.875) {};
		\node [style=none] (44) at (2, -3.875) {};
		\node [style=none] (45) at (3.25, -0.875) {};
		\node [style=none] (46) at (3.25, -2.875) {};
		\node [style=none] (47) at (3.25, -1.875) {};
		\node [style=none] (48) at (3.25, -3.875) {};
		\node [style=none] (49) at (4.75, -1.375) {};
		\node [style=none] (50) at (0.5, -0.275) {};
		\node [style=none] (51) at (4.75, -0.275) {};
		\node [style=none] (52) at (3.25, -1.375) {};
		\node [style=none] (53) at (3.25, -3.375) {};
		\node [style=none] (54) at (5, -3.375) {};
		\node [style=none] (55) at (5, -3.375) {};
		\node [style=label] (56) at (5.5, -3.375) {$Y$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
		\draw (25.center) to (26.center);
		\draw (23.center) to (25.center);
		\draw (31.center) to (32);
		\draw [bend left] (32) to (30.center);
		\draw [bend right] (32) to (33.center);
		\draw (35.center) to (36);
		\draw [bend left] (36) to (34.center);
		\draw [bend right] (36) to (40.center);
		\draw (42.center) to (43);
		\draw [bend left] (43) to (41.center);
		\draw [bend right] (43) to (44.center);
		\draw (34.center) to (45.center);
		\draw (47.center) to (41.center);
		\draw (40.center) to (46.center);
		\draw (44.center) to (48.center);
		\draw [bend right=90, looseness=1.50] (50.center) to (35.center);
		\draw (50.center) to (51.center);
		\draw [bend left=90, looseness=1.50] (51.center) to (49.center);
		\draw (49.center) to (52.center);
		\draw (54.center) to (55.center);
		\draw (53.center) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/rewrite2/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=black] (3) at (-0.5, 0) {};
		\node [style=label] (4) at (-2, 0) {$X$};
		\node [style=none] (5) at (1, 1) {};
		\node [style=none] (6) at (1, -1) {};
		\node [style=label] (7) at (3.25, 1) {$Y$};
		\node [style=label] (8) at (3.25, -1) {$Y$};
		\node [style=stringbox, scale=0.8] (9) at (1.5, 1) {$f$};
		\node [style=stringbox, scale=0.8] (10) at (1.5, -1) {$f$};
		\node [style=none] (11) at (2.75, 1) {};
		\node [style=none] (12) at (2.75, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left] (3) to (5.center);
		\draw [bend right] (3) to (6.center);
		\draw (1.center) to (3);
		\draw (5.center) to (11.center);
		\draw (12.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/unif/lhs/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2.5, 1.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-0.5, -1) {$X$};
		\node [style=stringbox] (5) at (3.25, 1) {$g_1$};
		\node [style=none] (7) at (2.5, -1) {};
		\node [style=none] (8) at (2.5, 0.5) {};
		\node [style=none] (9) at (0, -1) {};
		\node [style=black] (10) at (1, -1) {};
		\node [style=none] (11) at (2.5, -2.25) {};
		\node [style=none] (12) at (3.25, 1.5) {};
		\node [style=none] (13) at (4.75, -1) {};
		\node [style=none] (14) at (3.25, 0.5) {};
		\node [style=none] (15) at (5.75, -2.25) {};
		\node [style=none] (16) at (4.75, 1) {};
		\node [style=none] (22) at (3.25, 1) {};
		\node [style=none] (24) at (5.75, -0.5) {};
		\node [style=black] (26) at (4.75, -1) {};
		\node [style=none] (27) at (5.75, -1.5) {};
		\node [style=label] (28) at (6.25, -0.5) {$S$};
		\node [style=label] (29) at (6.25, -1.5) {$S$};
		\node [style=none] (30) at (5.75, 1.75) {};
		\node [style=black] (31) at (4.75, 1) {};
		\node [style=none] (32) at (5.75, 0.25) {};
		\node [style=label] (33) at (6.25, 1.75) {$S$};
		\node [style=label] (34) at (6.25, 0.25) {$S$};
		\node [style=none] (35) at (5.75, -0.5) {};
		\node [style=none] (36) at (5.75, -1.5) {};
		\node [style=label] (37) at (6.25, -2.25) {$X$};
		\node [style=label] (38) at (-0.5, 0.5) {$S$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right=45] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw (16.center) to (22.center);
		\draw [bend left] (26) to (24.center);
		\draw [bend right] (26) to (27.center);
		\draw [bend left] (31) to (30.center);
		\draw [bend right] (31) to (32.center);
		\draw (35.center) to (24.center);
		\draw (36.center) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/unif/lhs/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (3, -2.25) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=black] (3) at (1, -0.5) {};
		\node [style=label] (4) at (-0.5, 0.5) {$S$};
		\node [style=stringbox] (6) at (5.25, 0.5) {$g_1$};
		\node [style=none] (7) at (3, 1) {};
		\node [style=none] (8) at (3, -1) {};
		\node [style=none] (9) at (0, 0.5) {};
		\node [style=black] (10) at (1, 0.5) {};
		\node [style=none] (11) at (3, 2) {};
		\node [style=none] (12) at (6.75, -2.25) {};
		\node [style=none] (13) at (3, 1) {};
		\node [style=none] (14) at (5.25, -1) {};
		\node [style=none] (15) at (3, 2) {};
		\node [style=label] (29) at (7.25, 0.5) {$S$};
		\node [style=none] (30) at (4, 0) {};
		\node [style=black] (32) at (3, 1) {};
		\node [style=none] (35) at (4, 2) {};
		\node [style=none] (36) at (4, 1) {};
		\node [style=black] (38) at (3, 2) {};
		\node [style=none] (39) at (4, 3) {};
		\node [style=none] (40) at (5.25, 0) {};
		\node [style=none] (41) at (5.25, 2) {};
		\node [style=none] (42) at (5.25, 1) {};
		\node [style=none] (43) at (5.25, 3) {};
		\node [style=stringbox] (44) at (5.25, 2.5) {$g_1$};
		\node [style=none] (45) at (5.25, 0.5) {};
		\node [style=none] (46) at (6.75, 0.5) {};
		\node [style=none] (47) at (5.25, 2.5) {};
		\node [style=none] (48) at (6.75, 2.5) {};
		\node [style=label] (49) at (7.25, 2.5) {$S$};
		\node [style=label] (50) at (-0.5, -0.5) {$X$};
		\node [style=none] (82) at (6.25, -0.5) {};
		\node [style=black] (83) at (5.25, -1) {};
		\node [style=none] (84) at (6.25, -1.5) {};
		\node [style=label] (85) at (7.25, -0.5) {$S$};
		\node [style=label] (86) at (7.25, -1.5) {$S$};
		\node [style=none] (87) at (6.75, -0.5) {};
		\node [style=none] (88) at (6.75, -1.5) {};
		\node [style=label] (89) at (7.25, -2.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend right] (3) to (1.center);
		\draw [bend left] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend right] (10) to (8.center);
		\draw [bend left] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw [bend right] (32) to (30.center);
		\draw [bend left] (32) to (35.center);
		\draw [bend right] (38) to (36.center);
		\draw [bend left] (38) to (39.center);
		\draw (30.center) to (40.center);
		\draw (42.center) to (36.center);
		\draw (35.center) to (41.center);
		\draw (39.center) to (43.center);
		\draw (45.center) to (46.center);
		\draw (47.center) to (48.center);
		\draw [bend left] (83) to (82.center);
		\draw [bend right] (83) to (84.center);
		\draw (87.center) to (82.center);
		\draw (88.center) to (84.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/unif/lhs/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96) at (-6.5, 1.75) {};
		\node [style=black] (97) at (-7.5, 2.25) {};
		\node [style=none] (98) at (-6.5, 2.75) {};
		\node [style=none] (99) at (-6.5, 0.25) {};
		\node [style=black] (100) at (-7.5, 0.75) {};
		\node [style=none] (101) at (-6.5, 1.25) {};
		\node [style=none] (102) at (-7.5, 0.75) {};
		\node [style=black] (103) at (-8.5, 1.5) {};
		\node [style=none] (105) at (-7.5, -2.5) {};
		\node [style=none] (106) at (-9.5, -1.5) {};
		\node [style=black] (107) at (-8.5, -1.5) {};
		\node [style=none] (108) at (-6.5, -1.25) {};
		\node [style=black] (109) at (-7.5, -0.75) {};
		\node [style=none] (110) at (-6.5, -0.25) {};
		\node [style=none] (111) at (-6.5, -1.25) {};
		\node [style=none] (112) at (-6.5, -0.25) {};
		\node [style=none] (113) at (-9.5, 1.5) {};
		\node [style=stringbox] (114) at (-3.5, 2.25) {$g_1$};
		\node [style=label] (115) at (-1.5, 2.25) {$S$};
		\node [style=none] (116) at (-3.5, 2.25) {};
		\node [style=none] (117) at (-2, 2.25) {};
		\node [style=stringbox] (118) at (-3.5, 0.25) {$g_1$};
		\node [style=label] (119) at (-1.5, 0.25) {$S$};
		\node [style=none] (120) at (-3.5, 0.25) {};
		\node [style=none] (121) at (-2, 0.25) {};
		\node [style=none] (122) at (-4.5, -0.25) {};
		\node [style=none] (123) at (-4.5, 0.75) {};
		\node [style=none] (124) at (-4.5, 1.75) {};
		\node [style=none] (125) at (-4.5, 2.75) {};
		\node [style=none] (126) at (-2, -2.5) {};
		\node [style=none] (127) at (-6.5, 1.75) {};
		\node [style=none] (128) at (-6.5, 2.75) {};
		\node [style=none] (129) at (-6.5, 0.25) {};
		\node [style=none] (130) at (-6.5, 1.25) {};
		\node [style=none] (131) at (-2, -1) {};
		\node [style=none] (132) at (-2, -1.75) {};
		\node [style=none] (133) at (-5, -1) {};
		\node [style=none] (134) at (-5, -1.75) {};
		\node [style=label] (135) at (-1.5, -1) {$S$};
		\node [style=label] (136) at (-1.5, -1.75) {$S$};
		\node [style=label] (137) at (-1.5, -2.5) {$X$};
		\node [style=none] (138) at (-3.5, -0.25) {};
		\node [style=none] (139) at (-3.5, 0.75) {};
		\node [style=none] (140) at (-3.5, 1.75) {};
		\node [style=none] (141) at (-3.5, 2.75) {};
		\node [style=label] (142) at (-10, 1.5) {$S$};
		\node [style=label] (143) at (-10, -1.5) {$X$};
		\node [style=none] (144) at (-5.5, 1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (97) to (96.center);
		\draw [bend left] (97) to (98.center);
		\draw [bend right] (100) to (99.center);
		\draw [bend left] (100) to (101.center);
		\draw [bend right] (103) to (102.center);
		\draw (106.center) to (107);
		\draw [bend right] (107) to (105.center);
		\draw [bend right] (109) to (108.center);
		\draw [bend left] (109) to (110.center);
		\draw (111.center) to (108.center);
		\draw (110.center) to (112.center);
		\draw [bend left] (107) to (109);
		\draw (113.center) to (103);
		\draw [bend left] (103) to (97);
		\draw (116.center) to (117.center);
		\draw (120.center) to (121.center);
		\draw (105.center) to (126.center);
		\draw (99.center) to (129.center);
		\draw (130.center) to (101.center);
		\draw (96.center) to (127.center);
		\draw (128.center) to (98.center);
		\draw (128.center) to (125.center);
		\draw [in=-180, out=0, looseness=0.75] (112.center) to (124.center);
		\draw [in=-180, out=0] (111.center) to (122.center);
		\draw [in=180, out=15, looseness=0.50] (127.center) to (133.center);
		\draw [in=180, out=0, looseness=0.75] (129.center) to (134.center);
		\draw (133.center) to (131.center);
		\draw (134.center) to (132.center);
		\draw (125.center) to (141.center);
		\draw (124.center) to (140.center);
		\draw (122.center) to (138.center);
		\draw (123.center) to (139.center);
		\draw [in=-180, out=0] (130.center) to (144.center);
		\draw [in=180, out=0] (144.center) to (123.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/unif/rhs/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2.5, 1.5) {};
		\node [style=none] (2) at (0.75, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-0.5, -1) {$X$};
		\node [style=stringbox] (5) at (3.25, 1) {$g_1$};
		\node [style=none] (7) at (2.5, -0.75) {};
		\node [style=none] (8) at (2.5, 0.5) {};
		\node [style=none] (9) at (0, -1) {};
		\node [style=black] (10) at (1, -1) {};
		\node [style=none] (11) at (2.5, -2) {};
		\node [style=none] (12) at (3.25, 1.5) {};
		\node [style=none] (13) at (4.25, -0.75) {};
		\node [style=none] (14) at (3.25, 0.5) {};
		\node [style=none] (15) at (5.5, -2) {};
		\node [style=none] (16) at (5, 1) {};
		\node [style=none] (22) at (3.25, 1) {};
		\node [style=none] (24) at (5.25, -0.25) {};
		\node [style=black] (26) at (4.25, -0.75) {};
		\node [style=none] (27) at (5.25, -1.25) {};
		\node [style=label] (28) at (6, -0.25) {$S$};
		\node [style=label] (29) at (6, -1.25) {$S$};
		\node [style=none] (35) at (5.5, -0.25) {};
		\node [style=none] (36) at (5.5, -1.25) {};
		\node [style=label] (37) at (6, -2) {$X$};
		\node [style=none] (38) at (0.75, 2.5) {};
		\node [style=none] (39) at (5, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right=45] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left=45] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw (16.center) to (22.center);
		\draw [bend left] (26) to (24.center);
		\draw [bend right] (26) to (27.center);
		\draw (35.center) to (24.center);
		\draw (36.center) to (27.center);
		\draw [bend right=90, looseness=1.50] (38.center) to (2.center);
		\draw [bend right=90, looseness=1.75] (16.center) to (39.center);
		\draw (39.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/copy/unif/rhs/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (96) at (-6.5, 1.75) {};
		\node [style=black] (97) at (-7.5, 2.25) {};
		\node [style=none] (98) at (-6.5, 2.75) {};
		\node [style=none] (99) at (-6.5, 0.25) {};
		\node [style=black] (100) at (-7.5, 0.75) {};
		\node [style=none] (101) at (-6.5, 1.25) {};
		\node [style=none] (102) at (-7.5, 0.75) {};
		\node [style=none] (105) at (-7.5, -2.5) {};
		\node [style=none] (106) at (-9.5, -1.5) {};
		\node [style=black] (107) at (-8.5, -1.5) {};
		\node [style=none] (108) at (-6.5, -1.25) {};
		\node [style=black] (109) at (-7.5, -0.75) {};
		\node [style=none] (110) at (-6.5, -0.25) {};
		\node [style=none] (111) at (-6.5, -1.25) {};
		\node [style=none] (112) at (-6.5, -0.25) {};
		\node [style=stringbox] (114) at (-3.5, 2.25) {$g_1$};
		\node [style=none] (116) at (-3.5, 2.25) {};
		\node [style=none] (117) at (-2.5, 2.25) {};
		\node [style=stringbox] (118) at (-3.5, 0.25) {$g_1$};
		\node [style=none] (120) at (-3.5, 0.25) {};
		\node [style=none] (121) at (-2.5, 0.25) {};
		\node [style=none] (122) at (-4.5, -0.25) {};
		\node [style=none] (123) at (-4.5, 0.75) {};
		\node [style=none] (124) at (-4.5, 1.75) {};
		\node [style=none] (125) at (-4.5, 2.75) {};
		\node [style=none] (126) at (-1.75, -2.5) {};
		\node [style=none] (127) at (-6.5, 1.75) {};
		\node [style=none] (128) at (-6.5, 2.75) {};
		\node [style=none] (129) at (-6.5, 0.25) {};
		\node [style=none] (130) at (-6.5, 1.25) {};
		\node [style=none] (131) at (-1.75, -1) {};
		\node [style=none] (132) at (-1.75, -1.75) {};
		\node [style=none] (133) at (-5, -1) {};
		\node [style=none] (134) at (-5, -1.75) {};
		\node [style=label] (135) at (-1.25, -1) {$S$};
		\node [style=label] (136) at (-1.25, -1.75) {$S$};
		\node [style=label] (137) at (-1.25, -2.5) {$X$};
		\node [style=none] (138) at (-3.5, -0.25) {};
		\node [style=none] (139) at (-3.5, 0.75) {};
		\node [style=none] (140) at (-3.5, 1.75) {};
		\node [style=none] (141) at (-3.5, 2.75) {};
		\node [style=label] (143) at (-10, -1.5) {$X$};
		\node [style=none] (144) at (-5.5, 1.75) {};
		\node [style=none] (145) at (-7.75, 2.25) {};
		\node [style=none] (146) at (-8, 0.75) {};
		\node [style=none] (147) at (-8, 4.75) {};
		\node [style=none] (148) at (-7.75, 4) {};
		\node [style=none] (149) at (-2.5, 4.75) {};
		\node [style=none] (150) at (-2.5, 4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right] (97) to (96.center);
		\draw [bend left] (97) to (98.center);
		\draw [bend right] (100) to (99.center);
		\draw [bend left] (100) to (101.center);
		\draw (106.center) to (107);
		\draw [bend right] (107) to (105.center);
		\draw [bend right] (109) to (108.center);
		\draw [bend left] (109) to (110.center);
		\draw (111.center) to (108.center);
		\draw (110.center) to (112.center);
		\draw [bend left] (107) to (109);
		\draw (116.center) to (117.center);
		\draw (120.center) to (121.center);
		\draw (105.center) to (126.center);
		\draw (99.center) to (129.center);
		\draw (130.center) to (101.center);
		\draw (96.center) to (127.center);
		\draw (128.center) to (98.center);
		\draw (128.center) to (125.center);
		\draw [in=-180, out=0, looseness=0.75] (112.center) to (124.center);
		\draw [in=-180, out=0] (111.center) to (122.center);
		\draw [in=180, out=15, looseness=0.50] (127.center) to (133.center);
		\draw [in=180, out=0, looseness=0.75] (129.center) to (134.center);
		\draw (133.center) to (131.center);
		\draw (134.center) to (132.center);
		\draw (125.center) to (141.center);
		\draw (124.center) to (140.center);
		\draw (122.center) to (138.center);
		\draw (123.center) to (139.center);
		\draw [in=-180, out=0] (130.center) to (144.center);
		\draw [in=180, out=0] (144.center) to (123.center);
		\draw (145.center) to (97);
		\draw (102.center) to (146.center);
		\draw [bend right=90, looseness=1.75] (148.center) to (145.center);
		\draw [bend left=90, looseness=1.50] (150.center) to (117.center);
		\draw [bend right=90, looseness=1.25] (147.center) to (146.center);
		\draw [bend left=90, looseness=1.25] (149.center) to (121.center);
		\draw (149.center) to (147.center);
		\draw (148.center) to (150.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tikz/traceProd/discard/rewrite/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=stringbox] (0) at (0, 0) {$f$};
		\node [style=none] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
		\node [style=black] (3) at (2, 0) {};
		\node [style=label] (4) at (-2, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
		\draw (2.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/rewrite/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2, 1.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-1, -0.5) {$X$};
		\node [style=stringbox] (5) at (3.25, 1) {$g_1$};
		\node [style=stringbox] (6) at (3.25, -1) {$g_2$};
		\node [style=none] (7) at (2, -0.5) {};
		\node [style=none] (8) at (2, 0.5) {};
		\node [style=none] (9) at (-0.5, -0.5) {};
		\node [style=black] (10) at (1, -0.5) {};
		\node [style=none] (11) at (2, -1.5) {};
		\node [style=none] (12) at (3.25, 1.5) {};
		\node [style=none] (13) at (3.25, -0.5) {};
		\node [style=none] (14) at (3.25, 0.5) {};
		\node [style=none] (15) at (3.25, -1.5) {};
		\node [style=none] (16) at (4.75, 1) {};
		\node [style=black] (19) at (5.5, -1) {};
		\node [style=none] (20) at (0, 2.25) {};
		\node [style=none] (21) at (4.75, 2.25) {};
		\node [style=none] (22) at (3.25, 1) {};
		\node [style=none] (23) at (3.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13.center);
		\draw (11.center) to (15.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
		\draw (19) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/rewrite/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (2, 1.5) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=black] (3) at (1, 0.5) {};
		\node [style=label] (4) at (-1, -0.5) {$X$};
		\node [style=stringbox] (5) at (3.25, 1) {$g_1$};
		\node [style=none] (7) at (2, -0.5) {};
		\node [style=none] (8) at (2, 0.5) {};
		\node [style=none] (9) at (-0.5, -0.5) {};
		\node [style=black] (10) at (1, -0.5) {};
		\node [style=none] (11) at (2, -1.5) {};
		\node [style=none] (12) at (3.25, 1.5) {};
		\node [style=black] (13) at (3.25, -0.5) {};
		\node [style=none] (14) at (3.25, 0.5) {};
		\node [style=black] (15) at (3.25, -1.5) {};
		\node [style=none] (16) at (4.75, 1) {};
		\node [style=none] (20) at (0, 2.25) {};
		\node [style=none] (21) at (4.75, 2.25) {};
		\node [style=none] (22) at (3.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
		\draw [bend left] (3) to (1.center);
		\draw [bend right] (3) to (7.center);
		\draw (9.center) to (10);
		\draw [bend left] (10) to (8.center);
		\draw [bend right] (10) to (11.center);
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (7.center) to (13);
		\draw (11.center) to (15);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/rewrite/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.5, 0.5) {};
		\node [style=none] (2) at (-1.5, 0.5) {};
		\node [style=label] (4) at (-2.25, -0.5) {$X$};
		\node [style=stringbox] (5) at (0, 0) {$g_1$};
		\node [style=none] (8) at (-1.75, -0.5) {};
		\node [style=none] (9) at (-1.75, -0.5) {};
		\node [style=none] (12) at (0, 0.5) {};
		\node [style=none] (14) at (0, -0.5) {};
		\node [style=none] (16) at (1.5, 0) {};
		\node [style=none] (20) at (-1.5, 1.25) {};
		\node [style=none] (21) at (1.5, 1.25) {};
		\node [style=none] (22) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/unif/lhs/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.75, 0.5) {};
		\node [style=none] (2) at (-1.75, 0.5) {};
		\node [style=label] (4) at (-2.25, -0.5) {$X$};
		\node [style=stringbox] (5) at (0, 0) {$g_1$};
		\node [style=none] (8) at (-1.75, -0.5) {};
		\node [style=none] (9) at (-1.75, -0.5) {};
		\node [style=none] (12) at (0, 0.5) {};
		\node [style=none] (14) at (0, -0.5) {};
		\node [style=black] (16) at (2, 0) {};
		\node [style=none] (22) at (0, 0) {};
		\node [style=label] (23) at (-2.25, 0.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw (16) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/unif/lhs/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.75, 0.5) {};
		\node [style=none] (2) at (-1.75, 0.5) {};
		\node [style=label] (4) at (-2.25, -0.5) {$X$};
		\node [style=none] (8) at (-1.75, -0.5) {};
		\node [style=none] (9) at (-1.75, -0.5) {};
		\node [style=black] (12) at (0, 0.5) {};
		\node [style=black] (14) at (0, -0.5) {};
		\node [style=label] (23) at (-2.25, 0.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (12);
		\draw (14) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/unif/rhs/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.5, 0.5) {};
		\node [style=none] (2) at (-1.5, 0.5) {};
		\node [style=label] (4) at (-2.25, -0.5) {$X$};
		\node [style=stringbox] (5) at (0, 0) {$g_1$};
		\node [style=none] (8) at (-1.75, -0.5) {};
		\node [style=none] (9) at (-1.75, -0.5) {};
		\node [style=none] (12) at (0, 0.5) {};
		\node [style=none] (14) at (0, -0.5) {};
		\node [style=none] (16) at (1.5, 0) {};
		\node [style=none] (20) at (-1.5, 1.25) {};
		\node [style=none] (21) at (1.5, 1.25) {};
		\node [style=none] (22) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (12.center);
		\draw (14.center) to (8.center);
		\draw [bend right=90, looseness=1.50] (20.center) to (2.center);
		\draw (20.center) to (21.center);
		\draw [bend left=90, looseness=1.50] (21.center) to (16.center);
		\draw (16.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/unif/rhs/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (0) at (-1.25, -0.5) {$X$};
		\node [style=none] (1) at (-0.75, -0.5) {};
		\node [style=black] (3) at (1, -0.5) {};
		\node [style=none] (4) at (-0.75, 0.25) {};
		\node [style=none] (5) at (-0.75, 1.25) {};
		\node [style=none] (6) at (1, 1.25) {};
		\node [style=none] (7) at (1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1.center);
		\draw [dashed] (7.center)
			 to (4.center)
			 to [bend right=270, looseness=1.50] (5.center)
			 to (6.center)
			 to [bend left=90, looseness=1.50] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceProd/discard/unif/rhs/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=label] (0) at (-1.25, 0) {$X$};
		\node [style=none] (1) at (-0.75, 0) {};
		\node [style=black] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/join/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 2) {};
		\node [style=none] (3) at (-1.25, -3.5) {};
		\node [style=none] (4) at (1.25, -3.5) {};
		\node [style=none] (5) at (1.25, 2) {};
		\node [style=none] (6) at (1.25, 0.5) {};
		\node [style=none] (7) at (0, -1) {$\t$};
		\node [style=none] (9) at (-1.25, 0.5) {};
		\node [style=none] (21) at (-1.75, 0.5) {};
		\node [style=none] (22) at (1.75, 0.5) {};
		\node [style=none] (23) at (1.75, 1.5) {};
		\node [style=none] (24) at (-1.75, 1.5) {};
		\node [style=label] (29) at (1.75, 2) {$U$};
		\node [style=label] (31) at (-1.75, 2) {$U$};
		\node [style=none] (33) at (1.25, 1.5) {};
		\node [style=none] (34) at (-1.25, 1.5) {};
		\node [style=none] (35) at (-1.25, -3) {};
		\node [style=dots] (36) at (-4, -2.35) {$\vdots$};
		\node [style=none] (37) at (-4.5, -3) {};
		\node [style=none] (38) at (-4.5, -2) {};
		\node [style=label] (39) at (-4, -1.5) {$P$};
		\node [style=none] (40) at (-1.25, -2) {};
		\node [style=none] (41) at (1.25, -3) {};
		\node [style=dots] (42) at (4, -2.35) {$\vdots$};
		\node [style=none] (43) at (4.5, -3) {};
		\node [style=none] (44) at (4.5, -2) {};
		\node [style=label] (45) at (4, -1.5) {$Q$};
		\node [style=none] (46) at (1.25, -2) {};
		\node [style=none] (47) at (1.75, 2.5) {};
		\node [style=none] (48) at (1.75, 3.5) {};
		\node [style=none] (49) at (-1.75, 2.5) {};
		\node [style=none] (50) at (-1.75, 3.5) {};
		\node [style=none] (51) at (1.75, 1) {};
		\node [style=none] (52) at (-1.75, 1) {};
		\node [style=none] (53) at (1.25, 1) {};
		\node [style=none] (54) at (-1.25, 1) {};
		\node [style=none] (55) at (1.75, 3) {};
		\node [style=none] (56) at (-1.75, 3) {};
		\node [style=none] (59) at (1.25, -1.5) {};
		\node [style=none] (60) at (-1.25, -1.5) {};
		\node [style=none] (61) at (-1.75, -1.5) {};
		\node [style=none] (62) at (1.75, -1.5) {};
		\node [style=none] (63) at (1.75, -0.5) {};
		\node [style=none] (64) at (-1.75, -0.5) {};
		\node [style=none] (67) at (1.25, -0.5) {};
		\node [style=none] (68) at (-1.25, -0.5) {};
		\node [style=none] (69) at (1.75, 4) {};
		\node [style=none] (70) at (1.75, 5) {};
		\node [style=none] (71) at (-1.5, 4) {};
		\node [style=none] (72) at (-1.5, 5) {};
		\node [style=none] (73) at (1.75, -1) {};
		\node [style=none] (74) at (-1.75, -1) {};
		\node [style=none] (75) at (1.25, -1) {};
		\node [style=none] (76) at (-1.25, -1) {};
		\node [style=none] (77) at (1.75, 4.5) {};
		\node [style=none] (78) at (-1.5, 4.5) {};
		\node [style=label] (79) at (1.75, 0) {$V$};
		\node [style=label] (80) at (-1.75, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (70.center)
			 to (72.center)
			 to [bend right=90, looseness=1.50] (61.center)
			 to (60.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (43.center)
			 to (44.center)
			 to (46.center)
			 to (59.center)
			 to (62.center)
			 to [bend right=90, looseness=1.50] cycle;
		\draw [style=tape, fill=white] (64.center)
			 to [bend left=90, looseness=1.50] (71.center)
			 to (69.center)
			 to [bend left=90, looseness=1.50] (63.center)
			 to (67.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (68.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
		\draw (76.center)
			 to (74.center)
			 to [bend left=90, looseness=1.50] (78.center)
			 to (77.center)
			 to [bend left=90, looseness=1.50] (73.center)
			 to (75.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/join/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=dots] (8) at (1.75, 0.65) {$\vdots$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=dots] (11) at (-1.75, 0.65) {$\vdots$};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=label] (31) at (0, 3.5) {$U \piu V$};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/1/TR_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/1/TR_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\s$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/1/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-2.5, 0) {};
		\node [style=none] (22) at (4.75, 0) {};
		\node [style=none] (23) at (4.75, 1) {};
		\node [style=none] (24) at (-2.5, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (51) at (4.75, 0.5) {};
		\node [style=none] (52) at (-2.5, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (64) at (4.75, -2) {};
		\node [style=none] (65) at (4.75, -1) {};
		\node [style=none] (70) at (-2.5, -2) {};
		\node [style=none] (71) at (-2.5, -1) {};
		\node [style=label] (83) at (-2, -0.5) {$P$};
		\node [style=label] (84) at (4.25, -0.5) {$Q$};
		\node [style=dots] (101) at (4.25, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-2, -1.35) {$\vdots$};
		\node [style=none] (125) at (1.75, 0) {};
		\node [style=none] (126) at (1.75, 1) {};
		\node [style=none] (127) at (3.75, 0) {};
		\node [style=none] (128) at (3.75, 1) {};
		\node [style=none] (131) at (3.75, -0.5) {};
		\node [style=none] (132) at (1.75, -0.5) {};
		\node [style=none] (133) at (3.75, 1.5) {};
		\node [style=none] (134) at (1.75, 1.5) {};
		\node [style=none] (135) at (2.75, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (1.75, 0.5) {};
		\node [style=none] (137) at (1.25, 0.5) {};
		\node [style=none] (138) at (3.75, 0.5) {};
		\node [style=label] (139) at (-3, 0.5) {$U$};
		\node [style=label] (140) at (5.25, 0.5) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/1/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 1.5) {};
		\node [style=none] (3) at (3.5, -2.5) {};
		\node [style=none] (4) at (1, -2.5) {};
		\node [style=none] (5) at (1, 1.5) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=none] (7) at (2.25, -0.5) {$\s$};
		\node [style=none] (9) at (3.5, 0) {};
		\node [style=none] (21) at (4.75, 0) {};
		\node [style=none] (22) at (-2.5, 0) {};
		\node [style=none] (23) at (-2.5, 1) {};
		\node [style=none] (24) at (4.75, 1) {};
		\node [style=none] (33) at (1, 1) {};
		\node [style=none] (34) at (3.5, 1) {};
		\node [style=none] (35) at (3.5, -2) {};
		\node [style=none] (40) at (3.5, -1) {};
		\node [style=none] (41) at (1, -2) {};
		\node [style=none] (46) at (1, -1) {};
		\node [style=none] (51) at (-2.5, 0.5) {};
		\node [style=none] (52) at (4.75, 0.5) {};
		\node [style=none] (54) at (3.5, 0.5) {};
		\node [style=none] (64) at (-2.5, -2) {};
		\node [style=none] (65) at (-2.5, -1) {};
		\node [style=none] (70) at (4.75, -2) {};
		\node [style=none] (71) at (4.75, -1) {};
		\node [style=label] (83) at (4.25, -0.5) {$Q$};
		\node [style=label] (84) at (-2, -0.5) {$P$};
		\node [style=dots] (101) at (-2, -1.35) {$\vdots$};
		\node [style=dots] (124) at (4.25, -1.35) {$\vdots$};
		\node [style=none] (125) at (0.5, 0) {};
		\node [style=none] (126) at (0.5, 1) {};
		\node [style=none] (127) at (-1.5, 0) {};
		\node [style=none] (128) at (-1.5, 1) {};
		\node [style=none] (131) at (-1.5, -0.5) {};
		\node [style=none] (132) at (0.5, -0.5) {};
		\node [style=none] (133) at (-1.5, 1.5) {};
		\node [style=none] (134) at (0.5, 1.5) {};
		\node [style=none] (135) at (-0.5, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (0.5, 0.5) {};
		\node [style=none] (137) at (1, 0.5) {};
		\node [style=none] (138) at (-1.5, 0.5) {};
		\node [style=label] (139) at (5.25, 0.5) {$V$};
		\node [style=label] (140) at (-3, 0.5) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/2/TR_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/2/TR_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\s$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/2/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 1.5) {};
		\node [style=none] (3) at (3.5, -2.5) {};
		\node [style=none] (4) at (1, -2.5) {};
		\node [style=none] (5) at (1, 1.5) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=none] (7) at (2.25, -0.5) {$\t$};
		\node [style=none] (9) at (3.5, 0) {};
		\node [style=none] (21) at (4.75, 0) {};
		\node [style=none] (22) at (-2.5, 0) {};
		\node [style=none] (23) at (-2.5, 1) {};
		\node [style=none] (24) at (4.75, 1) {};
		\node [style=none] (33) at (1, 1) {};
		\node [style=none] (34) at (3.5, 1) {};
		\node [style=none] (35) at (3.5, -2) {};
		\node [style=none] (40) at (3.5, -1) {};
		\node [style=none] (41) at (1, -2) {};
		\node [style=none] (46) at (1, -1) {};
		\node [style=none] (51) at (-2.5, 0.5) {};
		\node [style=none] (52) at (4.75, 0.5) {};
		\node [style=none] (54) at (3.5, 0.5) {};
		\node [style=none] (64) at (-2.5, -2) {};
		\node [style=none] (65) at (-2.5, -1) {};
		\node [style=none] (70) at (4.75, -2) {};
		\node [style=none] (71) at (4.75, -1) {};
		\node [style=label] (83) at (4.25, -0.5) {$Q$};
		\node [style=label] (84) at (-2, -0.5) {$P$};
		\node [style=dots] (101) at (-2, -1.35) {$\vdots$};
		\node [style=dots] (124) at (4.25, -1.35) {$\vdots$};
		\node [style=none] (125) at (0.5, 0) {};
		\node [style=none] (126) at (0.5, 1) {};
		\node [style=none] (127) at (-1.5, 0) {};
		\node [style=none] (128) at (-1.5, 1) {};
		\node [style=none] (131) at (-1.5, -0.5) {};
		\node [style=none] (132) at (0.5, -0.5) {};
		\node [style=none] (133) at (-1.5, 1.5) {};
		\node [style=none] (134) at (0.5, 1.5) {};
		\node [style=none] (135) at (-0.5, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (0.5, 0.5) {};
		\node [style=none] (137) at (1, 0.5) {};
		\node [style=none] (138) at (-1.5, 0.5) {};
		\node [style=label] (139) at (5.25, 0.5) {$U$};
		\node [style=label] (140) at (-3, 0.5) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/posetUnif/2/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\s$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-2.5, 0) {};
		\node [style=none] (22) at (4.75, 0) {};
		\node [style=none] (23) at (4.75, 1) {};
		\node [style=none] (24) at (-2.5, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (51) at (4.75, 0.5) {};
		\node [style=none] (52) at (-2.5, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (64) at (4.75, -2) {};
		\node [style=none] (65) at (4.75, -1) {};
		\node [style=none] (70) at (-2.5, -2) {};
		\node [style=none] (71) at (-2.5, -1) {};
		\node [style=label] (83) at (-2, -0.5) {$P$};
		\node [style=label] (84) at (4.25, -0.5) {$Q$};
		\node [style=dots] (101) at (4.25, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-2, -1.35) {$\vdots$};
		\node [style=none] (125) at (1.75, 0) {};
		\node [style=none] (126) at (1.75, 1) {};
		\node [style=none] (127) at (3.75, 0) {};
		\node [style=none] (128) at (3.75, 1) {};
		\node [style=none] (131) at (3.75, -0.5) {};
		\node [style=none] (132) at (1.75, -0.5) {};
		\node [style=none] (133) at (3.75, 1.5) {};
		\node [style=none] (134) at (1.75, 1.5) {};
		\node [style=none] (135) at (2.75, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (1.75, 0.5) {};
		\node [style=none] (137) at (1.25, 0.5) {};
		\node [style=none] (138) at (3.75, 0.5) {};
		\node [style=label] (139) at (-3, 0.5) {$V$};
		\node [style=label] (140) at (5.25, 0.5) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/rep/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=none] (2) at (0.5, -1) {};
		\node [style=none] (8) at (0.5, -1.5) {};
		\node [style=none] (9) at (0.5, 1.5) {};
		\node [style=none] (10) at (0.5, 0.5) {};
		\node [style=none] (11) at (0, 0) {};
		\node [style=none] (12) at (0.5, -0.5) {};
		\node [style=none] (13) at (-1, -0.5) {};
		\node [style=none] (14) at (-1, 0.5) {};
		\node [style=label] (23) at (2.35, -1) {$U$};
		\node [style=none] (24) at (-2.5, 0) {};
		\node [style=none] (25) at (-3.5, 1) {};
		\node [style=none] (26) at (-3.5, -1) {};
		\node [style=none] (30) at (-3.5, -1.5) {};
		\node [style=none] (31) at (-3.5, 1.5) {};
		\node [style=none] (32) at (-3.5, 0.5) {};
		\node [style=none] (33) at (-3, 0) {};
		\node [style=none] (34) at (-3.5, -0.5) {};
		\node [style=none] (35) at (-2, -0.5) {};
		\node [style=none] (36) at (-2, 0.5) {};
		\node [style=label] (38) at (-5.35, -1) {$U$};
		\node [style=none] (39) at (0.5, 2.75) {};
		\node [style=none] (40) at (0.5, 3.25) {};
		\node [style=none] (41) at (0.5, 2.25) {};
		\node [style=none] (42) at (-3.5, 2.75) {};
		\node [style=none] (43) at (-3.5, 3.25) {};
		\node [style=none] (44) at (-3.5, 2.25) {};
		\node [style=none] (45) at (1.85, -1) {};
		\node [style=none] (46) at (1.85, -1.5) {};
		\node [style=none] (47) at (1.85, -0.5) {};
		\node [style=none] (48) at (-4.9, -1) {};
		\node [style=none] (49) at (-4.9, -1.5) {};
		\node [style=none] (50) at (-4.9, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (12.center)
			 to [bend left=45] (11.center)
			 to [bend left=45] (10.center)
			 to [bend right=90, looseness=1.75] (40.center)
			 to (43.center)
			 to [bend right=90, looseness=1.75] (32.center)
			 to [bend left=45] (33.center)
			 to [bend left=45] (34.center)
			 to (50.center)
			 to (49.center)
			 to (30.center)
			 to [bend right] (35.center)
			 to (13.center)
			 to [bend right] (8.center)
			 to (46.center)
			 to (47.center)
			 to cycle;
		\draw [tape, fill=white] (41.center)
			 to (44.center)
			 to [bend left=270, looseness=2.00] (31.center)
			 to [bend left] (36.center)
			 to (14.center)
			 to [bend left] (9.center)
			 to [bend right=90, looseness=2.00] cycle;
		\draw [bend right=45] (0.center) to (2.center);
		\draw [bend left=45] (0.center) to (1.center);
		\draw [bend left=45] (24.center) to (26.center);
		\draw [bend right=45] (24.center) to (25.center);
		\draw (24.center) to (0.center);
		\draw [bend left=90, looseness=1.75] (25.center) to (42.center);
		\draw [bend left=90, looseness=1.75] (39.center) to (1.center);
		\draw (39.center) to (42.center);
		\draw (26.center) to (48.center);
		\draw (2.center) to (45.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/rep/rhs.tikz <==
\begin{tikzpicture}
            \begin{pgfonlayer}{nodelayer}
                \node [style=none] (0) at (-1.5, 0.5) {};
                \node [style=none] (3) at (-1.5, -0.5) {};
                \node [style=none] (4) at (1.5, -0.5) {};
                \node [style=none] (5) at (1.5, 0.5) {};
                \node [style=none] (6) at (-1.5, 0) {};
                \node [style=none] (7) at (1.5, 0) {};
                \node [style=label] (8) at (-2, 0) {$U$};
                \node [style=label] (9) at (2, 0) {$U$};
            \end{pgfonlayer}
            \begin{pgfonlayer}{edgelayer}
                \path [style=tape] (5.center)
                        to (4.center)
                        to (3.center)
                        to (0.center)
                        to cycle;
                \draw (6.center) to (7.center);
            \end{pgfonlayer}
        \end{tikzpicture}     

==> tikz/traceTapeAx/slide/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (4.25, 0) {};
		\node [style=none] (23) at (4.25, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (4.25, 2) {};
		\node [style=none] (48) at (4.25, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (4.25, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (4.25, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
		\node [style=none] (64) at (5.5, -2) {};
		\node [style=none] (65) at (5.5, -1) {};
		\node [style=none] (70) at (-3, -2) {};
		\node [style=none] (71) at (-3, -1) {};
		\node [style=label] (83) at (-2.5, -0.5) {$P$};
		\node [style=label] (84) at (5, -0.5) {$Q$};
		\node [style=dots] (101) at (5, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (125) at (1.75, 0) {};
		\node [style=none] (126) at (1.75, 1) {};
		\node [style=none] (127) at (3.75, 0) {};
		\node [style=none] (128) at (3.75, 1) {};
		\node [style=none] (131) at (3.75, -0.5) {};
		\node [style=none] (132) at (1.75, -0.5) {};
		\node [style=none] (133) at (3.75, 1.5) {};
		\node [style=none] (134) at (1.75, 1.5) {};
		\node [style=none] (135) at (2.75, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (1.75, 0.5) {};
		\node [style=none] (137) at (1.25, 0.5) {};
		\node [style=none] (138) at (3.75, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (131.center)
			 to (132.center)
			 to (125.center)
			 to (6.center)
			 to (46.center)
			 to (65.center)
			 to (64.center)
			 to (41.center)
			 to (4.center)
			 to (3.center)
			 to (35.center)
			 to (70.center)
			 to (71.center)
			 to (40.center)
			 to (9.center)
			 to (21.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (48.center)
			 to [bend left=90, looseness=1.50] (22.center)
			 to (127.center)
			 to cycle;
		\draw [style=tape, fill=white] (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw [bend left=90, looseness=1.50] (52.center) to (56.center);
		\draw (56.center) to (55.center);
		\draw [bend left=90, looseness=1.50] (55.center) to (51.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/slide/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.75, 1.5) {};
		\node [style=none] (3) at (3.75, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (2.5, -0.5) {$\t$};
		\node [style=none] (9) at (3.75, 0) {};
		\node [style=none] (21) at (4.25, 0) {};
		\node [style=none] (22) at (-1.75, 0) {};
		\node [style=none] (23) at (-1.75, 1) {};
		\node [style=none] (24) at (4.25, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (3.75, 1) {};
		\node [style=none] (35) at (3.75, -2) {};
		\node [style=none] (40) at (3.75, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (-1.75, 2) {};
		\node [style=none] (48) at (-1.75, 3) {};
		\node [style=none] (49) at (4.25, 2) {};
		\node [style=none] (50) at (4.25, 3) {};
		\node [style=none] (51) at (-1.75, 0.5) {};
		\node [style=none] (52) at (4.25, 0.5) {};
		\node [style=none] (54) at (3.75, 0.5) {};
		\node [style=none] (55) at (-1.75, 2.5) {};
		\node [style=none] (56) at (4.25, 2.5) {};
		\node [style=none] (64) at (-3, -2) {};
		\node [style=none] (65) at (-3, -1) {};
		\node [style=none] (70) at (5.5, -2) {};
		\node [style=none] (71) at (5.5, -1) {};
		\node [style=label] (83) at (5, -0.5) {$Q$};
		\node [style=label] (84) at (-2.5, -0.5) {$P$};
		\node [style=dots] (101) at (-2.5, -1.35) {$\vdots$};
		\node [style=dots] (124) at (5, -1.35) {$\vdots$};
		\node [style=none] (125) at (0.75, 0) {};
		\node [style=none] (126) at (0.75, 1) {};
		\node [style=none] (127) at (-1.25, 0) {};
		\node [style=none] (128) at (-1.25, 1) {};
		\node [style=none] (131) at (-1.25, -0.5) {};
		\node [style=none] (132) at (0.75, -0.5) {};
		\node [style=none] (133) at (-1.25, 1.5) {};
		\node [style=none] (134) at (0.75, 1.5) {};
		\node [style=none] (135) at (-0.25, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (0.75, 0.5) {};
		\node [style=none] (137) at (1.25, 0.5) {};
		\node [style=none] (138) at (-1.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (131.center)
			 to (132.center)
			 to (125.center)
			 to (6.center)
			 to (46.center)
			 to (65.center)
			 to (64.center)
			 to (41.center)
			 to (4.center)
			 to (3.center)
			 to (35.center)
			 to (70.center)
			 to (71.center)
			 to (40.center)
			 to (9.center)
			 to (21.center)
			 to [bend right=90, looseness=1.50] (50.center)
			 to (48.center)
			 to [bend right=90, looseness=1.50] (22.center)
			 to (127.center)
			 to cycle;
		\draw [style=tape, fill=white] (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend right=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend right=90, looseness=1.50] (23.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw [bend right=90, looseness=1.50] (52.center) to (56.center);
		\draw (56.center) to (55.center);
		\draw [bend right=90, looseness=1.50] (55.center) to (51.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/strength/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 3) {};
		\node [style=none] (3) at (-1.25, -1) {};
		\node [style=none] (4) at (1.25, -1) {};
		\node [style=none] (5) at (1.25, 3) {};
		\node [style=none] (6) at (1.25, 1.5) {};
		\node [style=none] (7) at (0, 1) {$\t$};
		\node [style=none] (9) at (-1.25, 1.5) {};
		\node [style=none] (21) at (-1.75, 1.5) {};
		\node [style=none] (22) at (1.75, 1.5) {};
		\node [style=none] (23) at (1.75, 2.5) {};
		\node [style=none] (24) at (-1.75, 2.5) {};
		\node [style=none] (33) at (1.25, 2.5) {};
		\node [style=none] (34) at (-1.25, 2.5) {};
		\node [style=none] (35) at (-1.25, -0.5) {};
		\node [style=dots] (36) at (-2.5, 0.15) {$\vdots$};
		\node [style=none] (37) at (-3, -0.5) {};
		\node [style=none] (38) at (-3, 0.5) {};
		\node [style=label] (39) at (-2.5, 1) {$P$};
		\node [style=none] (40) at (-1.25, 0.5) {};
		\node [style=none] (41) at (1.25, -0.5) {};
		\node [style=dots] (42) at (2.5, 0.15) {$\vdots$};
		\node [style=none] (43) at (3, -0.5) {};
		\node [style=none] (44) at (3, 0.5) {};
		\node [style=label] (45) at (2.5, 1) {$Q$};
		\node [style=none] (46) at (1.25, 0.5) {};
		\node [style=none] (47) at (1.75, 3.5) {};
		\node [style=none] (48) at (1.75, 4.5) {};
		\node [style=none] (49) at (-1.75, 3.5) {};
		\node [style=none] (50) at (-1.75, 4.5) {};
		\node [style=none] (51) at (1.75, 2) {};
		\node [style=none] (52) at (-1.75, 2) {};
		\node [style=none] (53) at (1.25, 2) {};
		\node [style=none] (54) at (-1.25, 2) {};
		\node [style=none] (55) at (1.75, 4) {};
		\node [style=none] (56) at (-1.75, 4) {};
		\node [style=none] (70) at (3, -3) {};
		\node [style=none] (71) at (1.25, -3) {};
		\node [style=none] (72) at (1.25, -2) {};
		\node [style=none] (73) at (3, -2) {};
		\node [style=none] (92) at (-1.25, -3) {};
		\node [style=none] (93) at (-1.25, -2) {};
		\node [style=none] (94) at (-1.25, -2.5) {};
		\node [style=none] (95) at (-3, -3) {};
		\node [style=none] (96) at (-3, -2) {};
		\node [style=none] (97) at (1.25, -3.5) {};
		\node [style=none] (98) at (-1.25, -3.5) {};
		\node [style=none] (103) at (1.25, -1.5) {};
		\node [style=none] (104) at (-1.25, -1.5) {};
		\node [style=none] (105) at (0, -2.5) {$\s$};
		\node [style=label] (107) at (-2.5, -1.5) {$R$};
		\node [style=dots] (110) at (-2.5, -2.35) {$\vdots$};
		\node [style=dots] (112) at (2.5, -2.35) {$\vdots$};
		\node [style=label] (113) at (2.5, -1.5) {$S$};
		\node [style=none] (114) at (-1.75, 3.25) {};
		\node [style=none] (115) at (1.75, 3.25) {};
		\node [style=none] (116) at (1.75, -3.75) {};
		\node [style=none] (117) at (-1.75, -3.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
		\draw [tape] (92.center)
			 to (95.center)
			 to (96.center)
			 to (93.center)
			 to (104.center)
			 to (103.center)
			 to (72.center)
			 to (73.center)
			 to (70.center)
			 to (71.center)
			 to (97.center)
			 to (98.center)
			 to cycle;
		\draw [densely dotted] (116.center)
			 to (115.center)
			 to (114.center)
			 to (117.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/strength/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 3) {};
		\node [style=none] (3) at (-1.25, -1) {};
		\node [style=none] (4) at (1.25, -1) {};
		\node [style=none] (5) at (1.25, 3) {};
		\node [style=none] (6) at (1.25, 1.5) {};
		\node [style=none] (7) at (0, 1) {$\t$};
		\node [style=none] (9) at (-1.25, 1.5) {};
		\node [style=none] (21) at (-1.75, 1.5) {};
		\node [style=none] (22) at (1.75, 1.5) {};
		\node [style=none] (23) at (1.75, 2.5) {};
		\node [style=none] (24) at (-1.75, 2.5) {};
		\node [style=none] (33) at (1.25, 2.5) {};
		\node [style=none] (34) at (-1.25, 2.5) {};
		\node [style=none] (35) at (-1.25, -0.5) {};
		\node [style=dots] (36) at (-2.5, 0.15) {$\vdots$};
		\node [style=none] (37) at (-3, -0.5) {};
		\node [style=none] (38) at (-3, 0.5) {};
		\node [style=label] (39) at (-2.5, 1) {$P$};
		\node [style=none] (40) at (-1.25, 0.5) {};
		\node [style=none] (41) at (1.25, -0.5) {};
		\node [style=dots] (42) at (2.5, 0.15) {$\vdots$};
		\node [style=none] (43) at (3, -0.5) {};
		\node [style=none] (44) at (3, 0.5) {};
		\node [style=label] (45) at (2.5, 1) {$Q$};
		\node [style=none] (46) at (1.25, 0.5) {};
		\node [style=none] (47) at (1.75, 3.5) {};
		\node [style=none] (48) at (1.75, 4.5) {};
		\node [style=none] (49) at (-1.75, 3.5) {};
		\node [style=none] (50) at (-1.75, 4.5) {};
		\node [style=none] (51) at (1.75, 2) {};
		\node [style=none] (52) at (-1.75, 2) {};
		\node [style=none] (53) at (1.25, 2) {};
		\node [style=none] (54) at (-1.25, 2) {};
		\node [style=none] (55) at (1.75, 4) {};
		\node [style=none] (56) at (-1.75, 4) {};
		\node [style=none] (70) at (3, -3) {};
		\node [style=none] (71) at (1.25, -3) {};
		\node [style=none] (72) at (1.25, -2) {};
		\node [style=none] (73) at (3, -2) {};
		\node [style=none] (92) at (-1.25, -3) {};
		\node [style=none] (93) at (-1.25, -2) {};
		\node [style=none] (94) at (-1.25, -2.5) {};
		\node [style=none] (95) at (-3, -3) {};
		\node [style=none] (96) at (-3, -2) {};
		\node [style=none] (97) at (1.25, -3.5) {};
		\node [style=none] (98) at (-1.25, -3.5) {};
		\node [style=none] (103) at (1.25, -1.5) {};
		\node [style=none] (104) at (-1.25, -1.5) {};
		\node [style=none] (105) at (0, -2.5) {$\s$};
		\node [style=label] (107) at (-2.5, -1.5) {$R$};
		\node [style=dots] (110) at (-2.5, -2.35) {$\vdots$};
		\node [style=dots] (112) at (2.5, -2.35) {$\vdots$};
		\node [style=label] (113) at (2.5, -1.5) {$S$};
		\node [style=none] (114) at (-1.75, 3.25) {};
		\node [style=none] (115) at (1.75, 3.25) {};
		\node [style=none] (116) at (1.75, -1.25) {};
		\node [style=none] (117) at (-1.75, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
		\draw [tape] (92.center)
			 to (95.center)
			 to (96.center)
			 to (93.center)
			 to (104.center)
			 to (103.center)
			 to (72.center)
			 to (73.center)
			 to (70.center)
			 to (71.center)
			 to (97.center)
			 to (98.center)
			 to cycle;
		\draw [densely dotted] (116.center)
			 to (115.center)
			 to (114.center)
			 to (117.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/tight/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-4.5, 0) {};
		\node [style=none] (22) at (4.5, 0) {};
		\node [style=none] (23) at (4.5, 1) {};
		\node [style=none] (24) at (-4.5, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (37) at (-2.5, -2) {};
		\node [style=none] (38) at (-2.5, -1) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (43) at (2.5, -2) {};
		\node [style=none] (44) at (2.5, -1) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (4.5, 2) {};
		\node [style=none] (48) at (4.5, 3) {};
		\node [style=none] (49) at (-4.5, 2) {};
		\node [style=none] (50) at (-4.5, 3) {};
		\node [style=none] (51) at (4.5, 0.5) {};
		\node [style=none] (52) at (-4.5, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (4.5, 2.5) {};
		\node [style=none] (56) at (-4.5, 2.5) {};
		\node [style=none] (61) at (4.5, -2) {};
		\node [style=none] (62) at (4.5, -1) {};
		\node [style=none] (64) at (5.75, -2) {};
		\node [style=none] (65) at (5.75, -1) {};
		\node [style=none] (67) at (-4.5, -2) {};
		\node [style=none] (68) at (-4.5, -1) {};
		\node [style=none] (69) at (-4.5, -1.5) {};
		\node [style=none] (70) at (-5.75, -2) {};
		\node [style=none] (71) at (-5.75, -1) {};
		\node [style=none] (73) at (-2.5, -2.5) {};
		\node [style=none] (74) at (-4.5, -2.5) {};
		\node [style=none] (75) at (4.5, -2.5) {};
		\node [style=none] (76) at (2.5, -2.5) {};
		\node [style=none] (77) at (4.5, -0.5) {};
		\node [style=none] (78) at (2.5, -0.5) {};
		\node [style=none] (79) at (-2.5, -0.5) {};
		\node [style=none] (80) at (-4.5, -0.5) {};
		\node [style=none] (81) at (-3.5, -1.5) {$\mathfrak{u}$};
		\node [style=none] (82) at (3.5, -1.5) {$\mathfrak{v}$};
		\node [style=label] (83) at (-5.25, -0.5) {$P$};
		\node [style=label] (84) at (5.25, -0.5) {$Q$};
		\node [style=dots] (101) at (5.25, -1.35) {$\vdots$};
		\node [style=dots] (122) at (-5.25, -1.35) {$\vdots$};
		\node [style=dots] (123) at (1.9, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-1.875, -1.35) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (76.center)
			 to (43.center)
			 to (41.center)
			 to (4.center)
			 to (3.center)
			 to (35.center)
			 to (37.center)
			 to (73.center)
			 to (74.center)
			 to (67.center)
			 to (70.center)
			 to (71.center)
			 to (68.center)
			 to (80.center)
			 to (79.center)
			 to (38.center)
			 to (40.center)
			 to (9.center)
			 to (21.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (48.center)
			 to [bend left=90, looseness=1.50] (22.center)
			 to (6.center)
			 to (46.center)
			 to (44.center)
			 to (78.center)
			 to (77.center)
			 to (62.center)
			 to (65.center)
			 to (64.center)
			 to (61.center)
			 to (75.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/tight/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (37) at (-2.5, -2) {};
		\node [style=none] (38) at (-2.5, -1) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (43) at (2.5, -2) {};
		\node [style=none] (44) at (2.5, -1) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
		\node [style=none] (61) at (4.5, -2) {};
		\node [style=none] (62) at (4.5, -1) {};
		\node [style=none] (64) at (5.75, -2) {};
		\node [style=none] (65) at (5.75, -1) {};
		\node [style=none] (67) at (-4.5, -2) {};
		\node [style=none] (68) at (-4.5, -1) {};
		\node [style=none] (69) at (-4.5, -1.5) {};
		\node [style=none] (70) at (-5.75, -2) {};
		\node [style=none] (71) at (-5.75, -1) {};
		\node [style=none] (73) at (-2.5, -2.5) {};
		\node [style=none] (74) at (-4.5, -2.5) {};
		\node [style=none] (75) at (4.5, -2.5) {};
		\node [style=none] (76) at (2.5, -2.5) {};
		\node [style=none] (77) at (4.5, -0.5) {};
		\node [style=none] (78) at (2.5, -0.5) {};
		\node [style=none] (79) at (-2.5, -0.5) {};
		\node [style=none] (80) at (-4.5, -0.5) {};
		\node [style=none] (81) at (-3.5, -1.5) {$\mathfrak{u}$};
		\node [style=none] (82) at (3.5, -1.5) {$\mathfrak{v}$};
		\node [style=label] (83) at (-5.25, -0.5) {$P$};
		\node [style=label] (84) at (5.25, -0.5) {$Q$};
		\node [style=dots] (101) at (5.25, -1.35) {$\vdots$};
		\node [style=dots] (122) at (-5.25, -1.35) {$\vdots$};
		\node [style=dots] (123) at (1.9, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-1.875, -1.35) {$\vdots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [tape] (76.center)
			 to (43.center)
			 to (41.center)
			 to (4.center)
			 to (3.center)
			 to (35.center)
			 to (37.center)
			 to (73.center)
			 to (74.center)
			 to (67.center)
			 to (70.center)
			 to (71.center)
			 to (68.center)
			 to (80.center)
			 to (79.center)
			 to (38.center)
			 to (40.center)
			 to (9.center)
			 to (21.center)
			 to [bend left=90, looseness=1.50] (50.center)
			 to (48.center)
			 to [bend left=90, looseness=1.50] (22.center)
			 to (6.center)
			 to (46.center)
			 to (44.center)
			 to (78.center)
			 to (77.center)
			 to (62.center)
			 to (65.center)
			 to (64.center)
			 to (61.center)
			 to (75.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/uniformity/TR_lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/uniformity/TR_rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\s$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-1.75, 0) {};
		\node [style=none] (22) at (1.75, 0) {};
		\node [style=none] (23) at (1.75, 1) {};
		\node [style=none] (24) at (-1.75, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=dots] (36) at (-2.5, -1.35) {$\vdots$};
		\node [style=none] (37) at (-3, -2) {};
		\node [style=none] (38) at (-3, -1) {};
		\node [style=label] (39) at (-2.5, -0.5) {$P$};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=dots] (42) at (2.5, -1.35) {$\vdots$};
		\node [style=none] (43) at (3, -2) {};
		\node [style=none] (44) at (3, -1) {};
		\node [style=label] (45) at (2.5, -0.5) {$Q$};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.5) {};
		\node [style=none] (52) at (-1.75, 0.5) {};
		\node [style=none] (53) at (1.25, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to cycle;
		\draw [style=tape, fill=white] (0.center)
			 to (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to (5.center)
			 to cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/uniformity/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (3) at (-1.25, -2.5) {};
		\node [style=none] (4) at (1.25, -2.5) {};
		\node [style=none] (5) at (1.25, 1.5) {};
		\node [style=none] (6) at (1.25, 0) {};
		\node [style=none] (7) at (0, -0.5) {$\t$};
		\node [style=none] (9) at (-1.25, 0) {};
		\node [style=none] (21) at (-2.5, 0) {};
		\node [style=none] (22) at (4.75, 0) {};
		\node [style=none] (23) at (4.75, 1) {};
		\node [style=none] (24) at (-2.5, 1) {};
		\node [style=none] (33) at (1.25, 1) {};
		\node [style=none] (34) at (-1.25, 1) {};
		\node [style=none] (35) at (-1.25, -2) {};
		\node [style=none] (40) at (-1.25, -1) {};
		\node [style=none] (41) at (1.25, -2) {};
		\node [style=none] (46) at (1.25, -1) {};
		\node [style=none] (51) at (4.75, 0.5) {};
		\node [style=none] (52) at (-2.5, 0.5) {};
		\node [style=none] (54) at (-1.25, 0.5) {};
		\node [style=none] (64) at (4.75, -2) {};
		\node [style=none] (65) at (4.75, -1) {};
		\node [style=none] (70) at (-2.5, -2) {};
		\node [style=none] (71) at (-2.5, -1) {};
		\node [style=label] (83) at (-2, -0.5) {$P$};
		\node [style=label] (84) at (4.25, -0.5) {$Q$};
		\node [style=dots] (101) at (4.25, -1.35) {$\vdots$};
		\node [style=dots] (124) at (-2, -1.35) {$\vdots$};
		\node [style=none] (125) at (1.75, 0) {};
		\node [style=none] (126) at (1.75, 1) {};
		\node [style=none] (127) at (3.75, 0) {};
		\node [style=none] (128) at (3.75, 1) {};
		\node [style=none] (131) at (3.75, -0.5) {};
		\node [style=none] (132) at (1.75, -0.5) {};
		\node [style=none] (133) at (3.75, 1.5) {};
		\node [style=none] (134) at (1.75, 1.5) {};
		\node [style=none] (135) at (2.75, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (1.75, 0.5) {};
		\node [style=none] (137) at (1.25, 0.5) {};
		\node [style=none] (138) at (3.75, 0.5) {};
		\node [style=label] (139) at (-3, 0.5) {$U$};
		\node [style=label] (140) at (5.25, 0.5) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/uniformity/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3.5, 1.5) {};
		\node [style=none] (3) at (3.5, -2.5) {};
		\node [style=none] (4) at (1, -2.5) {};
		\node [style=none] (5) at (1, 1.5) {};
		\node [style=none] (6) at (1, 0) {};
		\node [style=none] (7) at (2.25, -0.5) {$\s$};
		\node [style=none] (9) at (3.5, 0) {};
		\node [style=none] (21) at (4.75, 0) {};
		\node [style=none] (22) at (-2.5, 0) {};
		\node [style=none] (23) at (-2.5, 1) {};
		\node [style=none] (24) at (4.75, 1) {};
		\node [style=none] (33) at (1, 1) {};
		\node [style=none] (34) at (3.5, 1) {};
		\node [style=none] (35) at (3.5, -2) {};
		\node [style=none] (40) at (3.5, -1) {};
		\node [style=none] (41) at (1, -2) {};
		\node [style=none] (46) at (1, -1) {};
		\node [style=none] (51) at (-2.5, 0.5) {};
		\node [style=none] (52) at (4.75, 0.5) {};
		\node [style=none] (54) at (3.5, 0.5) {};
		\node [style=none] (64) at (-2.5, -2) {};
		\node [style=none] (65) at (-2.5, -1) {};
		\node [style=none] (70) at (4.75, -2) {};
		\node [style=none] (71) at (4.75, -1) {};
		\node [style=label] (83) at (4.25, -0.5) {$Q$};
		\node [style=label] (84) at (-2, -0.5) {$P$};
		\node [style=dots] (101) at (-2, -1.35) {$\vdots$};
		\node [style=dots] (124) at (4.25, -1.35) {$\vdots$};
		\node [style=none] (125) at (0.5, 0) {};
		\node [style=none] (126) at (0.5, 1) {};
		\node [style=none] (127) at (-1.5, 0) {};
		\node [style=none] (128) at (-1.5, 1) {};
		\node [style=none] (131) at (-1.5, -0.5) {};
		\node [style=none] (132) at (0.5, -0.5) {};
		\node [style=none] (133) at (-1.5, 1.5) {};
		\node [style=none] (134) at (0.5, 1.5) {};
		\node [style=none] (135) at (-0.5, 0.5) {$\mathfrak{u}$};
		\node [style=none] (136) at (0.5, 0.5) {};
		\node [style=none] (137) at (1, 0.5) {};
		\node [style=none] (138) at (-1.5, 0.5) {};
		\node [style=label] (139) at (5.25, 0.5) {$V$};
		\node [style=label] (140) at (-3, 0.5) {$U$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (24.center)
			 to (21.center)
			 to (9.center)
			 to (40.center)
			 to (71.center)
			 to (70.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (64.center)
			 to (65.center)
			 to (46.center)
			 to (6.center)
			 to (125.center)
			 to (132.center)
			 to (131.center)
			 to (127.center)
			 to (22.center)
			 to (23.center)
			 to (128.center)
			 to (133.center)
			 to (134.center)
			 to (126.center)
			 to cycle;
		\draw (54.center) to (52.center);
		\draw (137.center) to (136.center);
		\draw (138.center) to (51.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/vanish/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 2) {};
		\node [style=none] (3) at (-1.25, -2) {};
		\node [style=none] (4) at (1.25, -2) {};
		\node [style=none] (5) at (1.25, 2) {};
		\node [style=none] (6) at (1.25, 0.5) {};
		\node [style=none] (7) at (0, 0) {$\t$};
		\node [style=none] (9) at (-1.25, 0.5) {};
		\node [style=none] (21) at (-1.75, 0.5) {};
		\node [style=none] (22) at (1.75, 0.5) {};
		\node [style=none] (23) at (1.75, 1.5) {};
		\node [style=none] (24) at (-1.75, 1.5) {};
		\node [style=none] (33) at (1.25, 1.5) {};
		\node [style=none] (34) at (-1.25, 1.5) {};
		\node [style=none] (35) at (-1.25, -1.5) {};
		\node [style=dots] (36) at (-2.5, -0.85) {$\vdots$};
		\node [style=none] (37) at (-3, -1.5) {};
		\node [style=none] (38) at (-3, -0.5) {};
		\node [style=label] (39) at (-2.5, 0) {$P$};
		\node [style=none] (40) at (-1.25, -0.5) {};
		\node [style=none] (41) at (1.25, -1.5) {};
		\node [style=dots] (42) at (2.5, -0.85) {$\vdots$};
		\node [style=none] (43) at (3, -1.5) {};
		\node [style=none] (44) at (3, -0.5) {};
		\node [style=label] (45) at (2.5, 0) {$Q$};
		\node [style=none] (46) at (1.25, -0.5) {};
		\node [style=none] (47) at (1.75, 2.5) {};
		\node [style=none] (48) at (1.75, 3.5) {};
		\node [style=none] (49) at (-1.75, 2.5) {};
		\node [style=none] (50) at (-1.75, 3.5) {};
		\node [style=label] (51) at (-1.75, 2) {$\zero$};
		\node [style=label] (52) at (1.75, 2) {$\zero$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tapeNoFill, dashed] (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center);
		\draw [style=tapeNoFill, dashed] (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center);
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/vanish/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 2) {};
		\node [style=none] (3) at (-1.25, -2) {};
		\node [style=none] (4) at (1.25, -2) {};
		\node [style=none] (5) at (1.25, 2) {};
		\node [style=none] (6) at (1.25, 1.5) {};
		\node [style=none] (7) at (0, 0) {$\t$};
		\node [style=none] (9) at (-1.25, 1.5) {};
		\node [style=none] (33) at (1.25, 1.5) {};
		\node [style=none] (34) at (-1.25, 1.5) {};
		\node [style=none] (35) at (-1.25, -0.5) {};
		\node [style=dots] (36) at (-2.5, 0.15) {$\vdots$};
		\node [style=none] (37) at (-3, -0.5) {};
		\node [style=none] (38) at (-3, 0.5) {};
		\node [style=label] (39) at (-2.5, 1) {$P$};
		\node [style=none] (40) at (-1.25, 0.5) {};
		\node [style=none] (41) at (1.25, -0.5) {};
		\node [style=dots] (42) at (2.5, 0.15) {$\vdots$};
		\node [style=none] (43) at (3, -0.5) {};
		\node [style=none] (44) at (3, 0.5) {};
		\node [style=label] (45) at (2.5, 1) {$Q$};
		\node [style=none] (46) at (1.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (33.center)
			 to (5.center)
			 to (0.center)
			 to (34.center)
			 to (9.center)
			 to (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to (3.center)
			 to (4.center)
			 to (41.center)
			 to (43.center)
			 to (44.center)
			 to (46.center)
			 to (6.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/yank/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (1.25, 0.25) {};
		\node [style=none] (9) at (-1.25, 0.25) {};
		\node [style=none] (21) at (-1.75, 0.25) {};
		\node [style=none] (22) at (1.75, 0.25) {};
		\node [style=none] (23) at (1.75, 1.25) {};
		\node [style=none] (24) at (-1.75, 1.25) {};
		\node [style=none] (33) at (1.25, 1.25) {};
		\node [style=none] (34) at (-1.25, 1.25) {};
		\node [style=none] (35) at (-1.25, -1.25) {};
		\node [style=none] (37) at (-3, -1.25) {};
		\node [style=none] (38) at (-3, -0.25) {};
		\node [style=label] (39) at (-3.5, -0.75) {$U$};
		\node [style=none] (40) at (-1.25, -0.25) {};
		\node [style=none] (41) at (1.25, -1.25) {};
		\node [style=none] (43) at (3, -1.25) {};
		\node [style=none] (44) at (3, -0.25) {};
		\node [style=label] (45) at (3.5, -0.75) {$U$};
		\node [style=none] (46) at (1.25, -0.25) {};
		\node [style=none] (47) at (1.75, 2) {};
		\node [style=none] (48) at (1.75, 3) {};
		\node [style=none] (49) at (-1.75, 2) {};
		\node [style=none] (50) at (-1.75, 3) {};
		\node [style=none] (51) at (1.75, 0.75) {};
		\node [style=none] (52) at (-1.75, 0.75) {};
		\node [style=none] (53) at (1.25, 0.75) {};
		\node [style=none] (54) at (-1.25, 0.75) {};
		\node [style=none] (55) at (1.75, 2.5) {};
		\node [style=none] (56) at (-1.75, 2.5) {};
		\node [style=none] (57) at (3, -0.75) {};
		\node [style=none] (58) at (-3, -0.75) {};
		\node [style=none] (59) at (1.25, -0.75) {};
		\node [style=none] (60) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=tape] (6.center)
			 to (22.center)
			 to [bend right=90, looseness=1.50] (48.center)
			 to (50.center)
			 to [bend right=90, looseness=1.50] (21.center)
			 to (9.center)
			 to [in=180, out=0] (41.center)
			 to (43.center)
			 to (44.center)
			 to (46.center)
			 to [in=0, out=-180] (34.center)
			 to (24.center)
			 to [bend left=90, looseness=1.50] (49.center)
			 to (47.center)
			 to [bend left=90, looseness=1.50] (23.center)
			 to (33.center)
			 to [in=0, out=-180] (40.center)
			 to (38.center)
			 to (37.center)
			 to (35.center)
			 to [in=-180, out=0] cycle;
		\draw (54.center)
			 to (52.center)
			 to [bend left=90, looseness=1.50] (56.center)
			 to (55.center)
			 to [bend left=90, looseness=1.50] (51.center)
			 to (53.center);
		\draw (58.center) to (60.center);
		\draw [in=-180, out=0] (60.center) to (53.center);
		\draw [in=180, out=0] (54.center) to (59.center);
		\draw (59.center) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/traceTapeAx/yank/rhs.tikz <==
\begin{tikzpicture}
            \begin{pgfonlayer}{nodelayer}
                \node [style=none] (0) at (-1.5, 0.5) {};
                \node [style=none] (3) at (-1.5, -0.5) {};
                \node [style=none] (4) at (1.5, -0.5) {};
                \node [style=none] (5) at (1.5, 0.5) {};
                \node [style=none] (6) at (-1.5, 0) {};
                \node [style=none] (7) at (1.5, 0) {};
                \node [style=label] (8) at (-2, 0) {$U$};
                \node [style=label] (9) at (2, 0) {$U$};
            \end{pgfonlayer}
            \begin{pgfonlayer}{edgelayer}
                \path [style=tape] (5.center)
                        to (4.center)
                        to (3.center)
                        to (0.center)
                        to cycle;
                \draw (6.center) to (7.center);
            \end{pgfonlayer}
        \end{tikzpicture}     

==> tikz/zx/unitary.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (129) at (1, 0) {};
		\node [style=box] (134) at (0, 0) {$U$};
		\node [style=none] (160) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (160.center) to (134);
		\draw (134) to (129.center);
	\end{pgfonlayer}
\end{tikzpicture}

